A Framework for Scalable Ambient Air Pollution Concentration Estimation

Ambient air pollution remains a critical issue in the United Kingdom, where data on air pollution concentrations form the foundation for interventions aimed at improving air quality. However, the current air pollution monitoring station network in the UK is characterized by spatial sparsity, heterogeneous placement, and frequent temporal data gaps, often due to issues such as power outages. We introduce a scalable data-driven supervised machine learning model framework designed to address temporal and spatial data gaps by filling missing measurements. This approach provides a comprehensive dataset for England throughout 2018 at a 1kmx1km hourly resolution. Leveraging machine learning techniques and real-world data from the sparsely distributed monitoring stations, we generate 355,827 synthetic monitoring stations across the study area, yielding data valued at approximately \pounds70 billion. Validation was conducted to assess the model's performance in forecasting, estimating missing locations, and capturing peak concentrations. The resulting dataset is of particular interest to a diverse range of stakeholders engaged in downstream assessments supported by outdoor air pollution concentration data for NO2, O3, PM10, PM2.5, and SO2. This resource empowers stakeholders to conduct studies at a higher resolution than was previously possible.

==> CSVFiles/Data/AURNClassificationPercentageSplit.csv <==
,Pollutant,Urban Background,Urban Traffic,Rural Background,Suburban Background,Urban Industrial,Suburban Industrial
0,NOₓ,42.05013128832701,35.70093234942303,10.961408182722643,3.055008304725861,6.520610348072277,1.7119095267291828
1,NO₂,42.06526080679189,35.7173500666872,10.926086596559673,3.054530901778663,6.523718921803251,1.7130527063793144
2,NO,42.05004535601817,35.725816842573,10.944294409945297,3.0523731736068678,6.51615226452138,1.7113179533352811
3,O₃,61.422134972630595,4.382562762596319,23.697638299779708,3.670262071865329,5.717563424704224,1.1098384684238236
4,PM₁₀,39.6177899500896,44.51207817124681,3.8683758508423636,0.0,12.001756027821228,0.0
5,PM₂₅,57.20969301938644,27.67287977820989,3.139973709875758,3.901872414148206,8.075581078379704,0.0
6,SO₂,52.96426582241375,6.233107612933486,22.987277577463136,0.0,17.815348987189633,0.0


==> CSVFiles/Data/aurnStationRealLocationFromGridCentroid.csv <==
,site,site type,latitude,longitude,Grid ID,Grid Centroid Latitude,Grid Centroid Longitude,Station Distance From Grid Centroid
2000,Plymouth Tavistock Road,Urban Traffic,50.411058,-4.130288,97463,50.41111264,-4.130376807,8.747586046
37,Aston Hill,Rural Background,52.50385,-3.034178,256154,52.50390476,-3.03443216,18.24889882
2122,Salford Eccles,Urban Background,53.48481,-2.334139,373739,53.48488838,-2.333746238,27.40958474
858,Eastbourne,Urban Background,50.805778,0.271611,581778,50.80553743,0.271368086,31.73206074
1228,Leamington Spa Rugby Road,Urban Traffic,52.294884,-1.542911,431400,52.29510131,-1.543228788,32.4182673
187,Birkenhead Borough Road,Urban Traffic,53.388511,-3.025014,248483,53.3883334,-3.025449007,34.95977046
323,Blackpool Marton,Urban Background,53.80489,-3.007175,261012,53.80514847,-3.007482701,35.13175133
2563,Wharleycroft,Rural Background,54.616238,-2.468931,395280,54.61600683,-2.468493531,38.1335221
1432,London Brent,Urban Background,51.589769,-0.276223,562706,51.59003456,-0.276604238,39.5680024
1439,London Bridge Place,Urban Background,51.49521,-0.141655,594267,51.49480908,-0.141856945,46.72124789
1354,Liverpool Queen's Drive Roadside,Urban Traffic,53.446944,-2.9625,289455,53.44736541,-2.962566937,47.0682133
1716,Lullington Heath,Rural Background,50.7937,0.18125,578547,50.79415159,0.181536557,54.10382338
1050,Great Dun Fell,Rural Background,54.684233,-2.450799,397667,54.68372539,-2.450527225,59.08509074
193,Birmingham A4540 Roadside,Urban Traffic,52.47609,-1.875024,448581,52.47648735,-1.875605444,59.18539419
2184,Scunthorpe Town,Urban Industrial,53.58634,-0.636811,542696,53.58656851,-0.635930351,63.43940748
2116,Rotherham Centre,Urban Background,53.43186,-1.354444,470615,53.43127394,-1.354582579,65.81070386
1698,London Westminster,Urban Background,51.49467,-0.131931,593705,51.49480908,-0.132873792,67.07526151
2578,Wigan Centre,Urban Background,53.54914,-2.638139,334875,53.54913595,-2.639173435,68.34110453
2517,Tower Hamlets Roadside,Urban Traffic,51.52253,-0.042155,562130,51.52283737,-0.043042264,70.25950277
1783,Middlesbrough,Urban Industrial,54.569297,-1.220874,476604,54.56905833,-1.219835286,72.02519748
1190,Immingham Woodlands Avenue,Urban Background,53.619241,-0.213324,567550,53.61862707,-0.213722168,73.14270987
180,Billingham,Urban Industrial,54.60537,-1.275039,473328,54.60557853,-1.273734203,87.17512697
1445,London Bromley,Urban Traffic,51.40555,0.018869,570170,51.40500204,0.019839806,90.81321164
467,Bury Roadside,Urban Traffic,53.53911,-2.289611,402536,53.53843482,-2.288830474,91.08660253
498,Cambridge,Urban Traffic,51.995804,0.037756,595218,51.99667018,0.037806112,96.37567644
1652,London Teddington,Urban Background,51.42099,-0.339647,590245,51.42185439,-0.339486308,96.75967205
1460,London Cromwell Road 2,Urban Traffic,51.495483,-0.178709,569637,51.49480908,-0.177789557,98.3208982
2073,Reading London Road,Urban Traffic,51.454896,-0.940382,537621,51.45554035,-0.941357548,98.50132598
1267,Leeds Potternewton,Urban Background,53.82568,-1.535098,440658,53.82641232,-1.534245636,98.7944253
1524,London Haringey Priory Park South,Urban Background,51.584128,-0.125254,594839,51.58443861,-0.123890639,100.3300627
230,Birmingham East,Urban Background,52.49763,-1.831498,490673,52.49842266,-1.830689679,103.7433488
206,Birmingham Acocks Green,Urban Background,52.437165,-1.829999,490610,52.4380741,-1.830689679,111.4032562
603,Charlton Mackrell,Rural Background,51.05625,-2.68345,329202,51.05532073,-2.684089199,112.5746372
1875,Northampton,Urban Background,52.27349,-0.885933,517608,52.27306421,-0.887458631,114.0914292
2137,Saltash Callington Road,Urban Traffic,50.411463,-4.227678,138455,50.41111264,-4.229191488,114.1046487
351,Bottesford,Rural Background,52.93028,-0.814722,543944,52.9293956,-0.815593408,114.3783359
1213,Leamington Spa,Urban Background,52.28881,-1.533119,440884,52.28959307,-1.534245636,115.9898578
1154,Hove Roadside,Urban Traffic,50.82778,-0.170294,574609,50.82830075,-0.168806404,119.4558437
1958,Oxford Centre Roadside,Urban Traffic,51.751745,-1.257463,471747,51.75201602,-1.255767897,120.514992
2524,Walsall Alumwell,Urban Background,52.58167,-2.010483,450289,52.58058218,-2.010352736,121.2801918
2155,Sandwell Oldbury,Urban Background,52.50431,-2.017629,449270,52.50390476,-2.019335889,124.0071072
721,Coventry Allesley,Urban Background,52.411563,-1.560228,439265,52.41061544,-1.561195094,124.1144052
2459,Sunderland Wessington Way,Urban Traffic,54.91839,-1.408391,469692,54.91726161,-1.408481496,125.6047982
1771,Manchester Town Hall,Urban Background,53.4785,-2.2448,370238,53.47953,-2.24391471,128.6437712
2446,Sunderland,Urban Background,54.906106,-1.380081,497669,54.90691099,-1.381532037,128.9062828
2207,Sheffield Centre,Urban Background,53.37772,-1.473306,499731,53.37759146,-1.471363566,129.6360922
428,Bristol Old Market,Urban Traffic,51.45603,-2.583519,339705,51.45554035,-2.585274518,133.2655398
1080,Hartlepool St Abbs Walk,Urban Background,54.683242,-1.203838,505582,54.68372539,-1.20186898,137.5111205
2254,Southampton A33,Urban Traffic,50.920265,-1.463484,441951,50.91924248,-1.462380413,137.5211328
1360,Liverpool Speke,Urban Industrial,53.34633,-2.844333,307161,53.34534929,-2.84578595,145.5826251
365,Bradford Centre,Urban Background,53.79339,-1.748694,422171,53.79451248,-1.749841304,145.7984144
826,Doncaster A630 Cleveland Street,Urban Traffic,53.51824,-1.138057,487373,53.5170244,-1.138986911,148.4935494
1417,London Bloomsbury,Urban Background,51.52229,-0.125889,594828,51.52283737,-0.123890639,151.0631752
1642,London Southwark,Urban Background,51.49055,-0.096667,558953,51.48920134,-0.096941181,151.1610606
1347,Liverpool Centre,Urban Background,53.40845,-2.980249,257802,53.40980911,-2.980533243,152.2965142
2505,Thurrock,Urban Background,51.47707,0.317969,577591,51.47798378,0.31628385,154.7391421
646,Chesterfield Loundsley Green,Urban Background,53.244131,-1.454946,500438,53.24308732,-1.45339726,155.2039725
1885,Northampton Kingsthorpe,Urban Background,52.271886,-0.879898,516354,52.27306421,-0.878475478,162.8868138
785,Derby St Alkmund's Way,Urban Traffic,52.922983,-1.469507,499647,52.92396697,-1.471363566,165.7141957
378,Brentford Roadside,Urban Traffic,51.489448,-0.310121,557007,51.48920134,-0.312536849,169.4993944
262,Birmingham Ladywood,Urban Background,52.481346,-1.918235,460926,52.4819722,-1.920521208,169.7585246
2200,Sheffield Barnsley Road,Urban Traffic,53.40495,-1.455815,500366,53.40444121,-1.45339726,169.9642955
1775,Market Harborough,Rural Background,52.554444,-0.772222,544883,52.55321284,-0.770677644,172.1716854
1893,Northampton Spring Park,Urban Background,52.272257,-0.916605,512333,52.27306421,-0.914408089,174.3574288
523,Canterbury,Urban Background,51.27399,1.098061,628587,51.27559318,1.097818147,179.0648742
2095,Redcar,Suburban Background,54.610735,-1.0733,509787,54.61079301,-1.076104841,180.7362007
461,Burton-on-Trent Horninglow,Urban Background,52.82105,-1.635718,437408,52.82069286,-1.633060317,182.94819
397,Bristol Centre,Urban Background,51.45718,-2.585622,339705,51.45554035,-2.585274518,183.9037518
1205,Ladybower,Rural Background,53.40337,-1.752006,422098,53.40444121,-1.749841304,186.4944428
1911,Norwich Lakenfields,Urban Background,52.614193,1.301976,637538,52.61340273,1.304430662,187.5842592
2222,Sheffield Devonshire Green,Urban Background,53.378622,-1.478096,442278,53.37759146,-1.480346718,188.2010549
304,Blackburn Accrington Road,Urban Traffic,53.747751,-2.452724,397388,53.74661697,-2.450527225,191.7453582
1454,London Cromwell Road,Urban Traffic,51.49492,-0.180564,569637,51.49480908,-0.177789557,192.4657974
2598,Wirral Tranmere,Urban Background,53.37287,-3.022722,248480,53.37221947,-3.025449007,194.8355066
2242,Sibton,Rural Background,52.2944,1.463497,639159,52.29510131,1.466127413,195.1446942
435,Bristol St Paul's,Urban Background,51.462839,-2.584482,339706,51.46115225,-2.585274518,195.4293567
1338,Lincoln Canwick Road,Urban Traffic,53.221373,-0.534189,521770,53.22152713,-0.53711567,195.5957705
2559,Weybourne,Rural Background,52.95049,1.122017,628900,52.95110331,1.124767605,196.4913179
585,Carlisle Roadside,Urban Traffic,54.894834,-2.945307,293110,54.8965577,-2.944600632,196.9171037
310,Blackburn Darwen Roadside,Urban Traffic,53.715504,-2.483815,393928,53.71465613,-2.486459837,197.9391965
1627,London N. Kensington,Urban Background,51.52105,-0.213492,567947,51.52283737,-0.213722168,199.3833912
2326,Southwark Roadside,Urban Traffic,51.48199,-0.0623,558194,51.48359291,-0.06100857,199.4120407
2374,Stockport Shaw Heath,Urban Background,53.40306,-2.161111,389011,53.40444121,-2.163066334,200.9717503
2348,Stanford-le-Hope Roadside,Urban Traffic,51.518167,0.439548,603611,51.5172331,0.44204799,201.7602044
1131,High Muffles,Rural Background,54.334944,-0.80855,522973,54.33349953,-0.806610255,203.9943081
505,Camden Kerbside,Urban Traffic,51.54421,-0.175269,569646,51.54524752,-0.177789557,209.0242516
1326,Leominster,Suburban Background,52.22174,-2.736665,320311,52.22344045,-2.737988116,209.4628375
2659,York Fishergate,Urban Traffic,53.951889,-1.075861,509868,53.95376791,-1.076104841,209.5339765
1315,Leicester University,Urban Background,52.619823,-1.127311,478481,52.61887042,-1.130003758,210.3896015
1138,Honiton,Urban Background,50.792287,-3.196702,206235,50.79415159,-3.196128911,211.2104561
2549,West Bromwich Kenrick Park,Urban Background,52.508337,-1.986008,453337,52.50938619,-1.983403278,211.3900094
2161,Sandwell West Bromwich,Urban Background,52.52062,-1.995556,452345,52.52034697,-1.99238643,216.5905307
1159,Hull Centre,Urban Background,53.74479,-0.338322,589854,53.74661697,-0.339486308,217.0988207
1952,Oldbury Birmingham Road,Urban Traffic,52.502436,-2.003497,451352,52.50390476,-2.001369583,217.7347184
1255,Leeds Headingley Kerbside,Urban Traffic,53.819972,-1.576361,433438,53.82109737,-1.5791614,222.3698015
1928,Nottingham Centre,Urban Background,52.95473,-1.146447,488697,52.95652852,-1.147970063,224.508635
2591,Wigan Leigh,Urban Background,53.49422,-2.506899,375064,53.49560311,-2.504426142,224.5227697
1344,Lincoln Roadside,Urban Traffic,53.22889,-0.537895,521769,53.2269182,-0.53711567,225.3079295
2302,Southend-on-Sea,Urban Background,51.544206,0.678408,613245,51.54524752,0.675609963,225.502508
634,Chesterfield,Urban Background,53.230583,-1.433611,502019,53.23230859,-1.435430954,226.9152842
747,Coventry Memorial Park,Urban Background,52.394399,-1.519612,498208,52.394132,-1.51627933,228.0755116
1985,Plymouth Centre,Urban Background,50.37167,-4.142361,95959,50.37091269,-4.139359959,228.8912081
372,Bradford Mayo Avenue,Urban Traffic,53.771245,-1.759774,421447,53.77323236,-1.758824457,229.6262474
2493,Swindon Walcot,Urban Background,51.558061,-1.765678,493158,51.55644844,-1.767807609,232.0078135
2121,Rugeley,Urban Background,52.753297,-1.93773,458271,52.75533975,-1.938487513,232.7947923
2537,Warrington,Urban Industrial,53.38928,-2.615358,341984,53.3883334,-2.612223976,232.9661101
1531,London Harlington,Urban Industrial,51.48879,-0.441614,534875,51.48920134,-0.438300989,233.8995815
457,Bromley Roadside,Urban Traffic,51.4071,0.020128,570170,51.40500204,0.019839806,234.1372117
1567,London Honor Oak Park,Urban Background,51.449674,-0.037418,563299,51.44992776,-0.034059111,234.464254
2146,Saltash Roadside,Urban Traffic,50.4131,-4.2303,138455,50.41111264,-4.229191488,234.5295023
851,Ealing Horn Lane,Urban Traffic,51.51895,-0.265617,563914,51.5172331,-0.267621085,235.9579734
338,Bolton,Urban Background,53.57232,-2.439583,398833,53.57053006,-2.441544072,237.4475015
1181,Hull Holderness Road,Urban Traffic,53.758971,-0.305749,557225,53.75726516,-0.303553696,238.3390362
2235,Sheffield Tinsley,Urban Background,53.41058,-1.396139,468592,53.40980911,-1.399498343,238.5918105
2572,Widnes Milton Road,Urban Traffic,53.365391,-2.73168,322999,53.36684679,-2.729004963,240.2216584
1404,London Bexley,Suburban Background,51.46603,0.184806,578412,51.46676345,0.181536557,240.7164972
1856,Newcastle Cradlewell Roadside,Urban Traffic,54.986405,-1.595362,435639,54.98447548,-1.597127705,242.3311184
499,Cambridge Roadside,Urban Traffic,52.20237,0.124456,596129,52.20136753,0.12763764,243.8017749
597,Central London,Urban Background,51.494722,-0.138333,594267,51.49480908,-0.141856945,244.1495652
658,Chesterfield Roadside,Urban Traffic,53.231722,-1.456944,500436,53.23230859,-1.45339726,244.9117569
1763,Manchester South,Suburban Industrial,53.369026,-2.24328,370217,53.36684679,-2.24391471,245.9490496
1068,Haringey Roadside,Urban Traffic,51.5993,-0.068218,555783,51.60122439,-0.069991722,246.5702288
2411,Stoke-on-Trent Centre,Urban Background,53.02821,-2.175133,405064,53.02699411,-2.172049487,246.5829354
1724,Luton A505 Roadside,Urban Traffic,51.892293,-0.46211,530803,51.89118818,-0.465250447,248.0658574
713,Chilworth,Suburban Background,50.962706,-1.424677,503213,50.96464646,-1.426447801,248.8688058
1901,Norwich Centre,Urban Background,52.63203,1.295019,637350,52.62980374,1.295447509,249.2322285
1150,Hounslow Roadside,Urban Traffic,51.48965,-0.308975,557007,51.48920134,-0.312536849,251.6060103
1517,London Haringey,Urban Background,51.58603,-0.126486,594839,51.58443861,-0.123890639,251.9273746
938,Featherstone,Urban Background,53.670222,-1.352146,470660,53.67200369,-1.354582579,254.9754632
2647,York Bootham,Urban Background,53.967513,-1.086514,485602,53.96965996,-1.085087993,256.304871
2389,Stockton-on-Tees Eaglescliffe,Urban Traffic,54.516667,-1.358547,470820,54.51682955,-1.354582579,256.5205626
1545,London Harrow,Suburban Background,51.57389,-0.352051,589648,51.57324462,-0.348469461,257.7092216
2564,Wicken Fen,Rural Background,52.2985,0.290917,598014,52.30060886,0.289334391,258.010261
276,Birmingham Tyburn,Urban Background,52.511722,-1.830583,490671,52.50938619,-1.830689679,259.8312343
404,Bristol East,Urban Background,51.45365,-2.578496,339665,51.45554035,-2.576291365,259.8424108
2182,Scunthorpe,Urban Industrial,53.58499,-0.633015,542696,53.58656851,-0.635930351,260.4601336
1240,Leeds Centre,Urban Background,53.80378,-1.546472,431169,53.80514847,-1.543228788,261.7434184
2263,Southampton Centre,Urban Background,50.90814,-1.395778,468143,50.90788452,-1.399498343,262.3978374
2367,Stewartby,Urban Industrial,52.071944,-0.511111,526788,52.07423427,-0.510166212,262.7262509
1581,London Marylebone Road,Urban Traffic,51.52253,-0.154611,593152,51.52283737,-0.150840098,263.1231847
382,Brighton Preston Park,Urban Background,50.840836,-0.147572,593235,50.83967822,-0.150840098,263.1246327
1300,Leicester Centre,Urban Background,52.631348,-1.133006,478483,52.62980374,-1.130003758,265.5956346
1166,Hull Freetown,Urban Background,53.74878,-0.341222,589854,53.74661697,-0.339486308,266.2222414
345,Borehamwood Meadow Park,Urban Background,51.661229,-0.270671,563838,51.66271894,-0.267621085,267.7716324
820,Dewsbury Ashworth Grove,Urban Background,53.693104,-1.637111,437264,53.69333534,-1.633060317,267.9329184
2613,Wolverhampton Centre,Urban Background,52.58818,-2.129008,384794,52.58605399,-2.127133723,268.176798
2397,Stockton-on-Tees Yarm,Urban Traffic,54.50918,-1.354319,470819,54.51160298,-1.354582579,269.9602927
2368,Stockport,Urban Background,53.40994,-2.1582,387785,53.40980911,-2.154083182,273.2583488
261,Birmingham Kerbside,Urban Traffic,52.328057,-1.907512,461940,52.32813631,-1.911538055,273.7352538
2194,Shaw Crompton Way,Urban Traffic,53.579283,-2.093786,380839,53.58122304,-2.091201112,275.0562199
2499,Telford Hollinswood,Urban Background,52.673471,-2.436692,355125,52.67350959,-2.43256092,278.5663781
482,Bury Whitefield Roadside,Urban Traffic,53.559029,-2.293772,367950,53.55983437,-2.297813627,281.5647985
2527,Walsall Willenhall,Urban Background,52.60821,-2.033144,446476,52.60793436,-2.037302195,282.4490408
2380,Stockton-on-Tees A1305 Roadside,Urban Traffic,54.565819,-1.3159,467059,54.56383847,-1.318649967,282.718434
670,Chilbolton Observatory,Rural Background,51.149617,-1.438228,502356,51.15146695,-1.435430954,283.5072305
2629,Wray,Rural Background,54.104666,-2.584182,344747,54.10713619,-2.585274518,283.7571797
450,Bristol Temple Way,Urban Traffic,51.457968,-2.583975,339705,51.45554035,-2.585274518,284.5628752
2465,Sutton Roadside,Urban Traffic,51.36636,-0.182789,592030,51.36565562,-0.186772709,287.4415033
316,Blackpool,Urban Background,53.79046,-3.029283,248538,53.78919346,-3.025449007,288.5508514
2640,Yarner Wood,Rural Background,50.5976,-3.71651,225196,50.60016537,-3.717151776,288.8305168
929,Exeter Roadside,Urban Traffic,50.725083,-3.532465,173560,50.72577797,-3.528505566,289.2221415
1670,London UCL,Urban Background,51.52378,-0.128958,593710,51.52283737,-0.132873792,290.4844281
1086,Harwell,Rural Background,51.571078,-1.325283,474700,51.57324462,-1.32763312,290.552984
732,Coventry Binley Road,Urban Traffic,52.407708,-1.490082,440076,52.40512165,-1.489329871,292.0803539
2331,St Helens Linkway,Urban Traffic,53.451826,-2.742134,320537,53.45272788,-2.737988116,292.2666709
1144,Horley,Suburban Industrial,51.165865,-0.167734,574529,51.16841306,-0.168806404,293.032741
110,Barnstaple A39,Urban Traffic,51.074793,-4.041924,149244,51.07230232,-4.040545278,293.2248969
1741,Manchester Piccadilly,Urban Background,53.48152,-2.237881,362117,53.47953,-2.234931557,295.0517086
2530,Walsall Woodlands,Urban Background,52.605621,-2.030523,447198,52.60793436,-2.028319042,297.1842023
2317,Southwark A2 Old Kent Road,Urban Traffic,51.480499,-0.05955,558193,51.47798378,-0.06100857,297.3609087
291,Birmingham Tyburn Roadside,Urban Traffic,52.512194,-1.830861,490670,52.51486692,-1.830689679,297.441849
1572,London Islington,Urban Background,51.531362,-0.096954,558961,51.53404383,-0.096941181,298.2076209
2102,Rochester Stoke,Rural Background,51.45617,0.634889,608517,51.45554035,0.630694199,298.9615515
1551,London Harrow Stanmore,Urban Background,51.617333,-0.298777,560392,51.61800394,-0.294570543,299.8504959
1756,Manchester Sharston,Suburban Industrial,53.371306,-2.239218,362097,53.37221947,-2.234931557,301.9639369
2426,Storrington Roadside,Urban Traffic,50.916932,-0.449548,529624,50.91924248,-0.447284142,301.9765492
2361,Stevenage,Suburban Background,51.886944,-0.200833,572175,51.88562959,-0.204739015,305.3320746
2447,Sunderland Silksworth,Urban Background,54.88361,-1.406878,469652,54.88102275,-1.408481496,305.4273117
1841,Newcastle Centre,Urban Background,54.97825,-1.610528,436623,54.97930919,-1.606110858,305.4859326
1576,London Lewisham,Urban Background,51.44541,-0.020139,569047,51.44431447,-0.016092805,305.7352658
2402,Stoke-on-Trent A50 Roadside,Urban Traffic,52.980436,-2.111898,382516,52.97822255,-2.109167417,306.5922594
1399,London A3 Roadside,Urban Traffic,51.37348,-0.291853,560450,51.37127862,-0.294570543,309.0344859
1908,Norwich Forum Roadside,Urban Traffic,52.62817,1.291714,637350,52.62980374,1.295447509,310.6409886
1663,London Teddington Bushy Park,Urban Background,51.425286,-0.345606,589622,51.42747045,-0.348469461,313.711409
1291,Leicester A594 Roadside,Urban Traffic,52.638677,-1.124228,477368,52.64073432,-1.121020605,314.915095
97,Barnsley 12,Urban Background,53.55593,-1.485153,439880,53.5544855,-1.489329871,319.2527162
610,Chatham Roadside,Urban Traffic,51.374264,0.54797,602245,51.37690092,0.549845824,320.8204623
2555,West London,Urban Background,51.4938,-0.200361,572309,51.49480908,-0.204739015,323.1892689
1023,Glazebury,Rural Background,53.46008,-2.472056,395010,53.45808966,-2.468493531,323.4312872
96,Barnsley,Urban Background,53.580045,-1.475865,442274,53.58122304,-1.480346718,323.5643603
101,Barnsley Gawber,Urban Background,53.56292,-1.510436,430106,53.56518255,-1.507296177,326.0252288
390,Brighton Roadside,Urban Traffic,50.82354,-0.137281,593830,50.82261096,-0.132873792,326.3602872
762,Crewe Coppenhall,Urban Background,53.115941,-2.453492,397065,53.11356246,-2.450527225,330.3087217
2080,Reading New Town,Urban Background,51.45309,-0.944067,537621,51.45554035,-0.941357548,330.8831654
186,Bircotes,Urban Background,53.422855,-1.054946,486454,53.42054289,-1.058138535,332.9428078
2622,Worthing A27 Roadside,Urban Traffic,50.832947,-0.379916,588506,50.83398983,-0.384402072,335.7110767
517,Cannock A5190 Roadside,Urban Traffic,52.687298,-1.980821,453322,52.68988796,-1.983403278,336.4984584
125,Bath Roadside,Urban Traffic,51.391127,-2.354155,396903,51.39376368,-2.351712544,338.639683
1648,London Sutton,Suburban Background,51.36789,-0.165489,574514,51.36565562,-0.168806404,338.7745518
2340,St Osyth,Rural Background,51.77798,1.049031,627989,51.77988502,1.052902383,340.3036346
218,Birmingham Centre,Urban Background,52.479724,-1.908078,461924,52.4819722,-1.911538055,342.6358801
1694,London Wandsworth,Urban Background,51.45696,-0.191164,592046,51.45554035,-0.186772709,342.7723792
714,Christchurch Barrack Road,Urban Traffic,50.735454,-1.780888,419274,50.73718055,-1.776790762,346.4071515
1557,London Hillingdon,Urban Background,51.49633,-0.460861,530834,51.49480908,-0.465250447,347.7613663
2250,Somerton,Rural Background,51.03572,-2.735253,321475,51.03833288,-2.737988116,347.8319171
1943,Nottingham Western Boulevard,Urban Traffic,52.969377,-1.188851,482224,52.9673769,-1.192885828,349.9604151
2051,Preston,Urban Background,53.76559,-2.680353,330736,53.76791064,-2.684089199,356.2110998
1925,Norwich Roadside,Urban Traffic,52.622,1.299064,637349,52.62433743,1.295447509,356.5770734
1966,Oxford St Ebbes,Urban Background,51.744806,-1.260278,472077,51.74644014,-1.26475105,357.5674789
1468,London Eltham,Suburban Background,51.45258,0.070766,575603,51.44992776,0.073738723,359.7345759
741,Coventry Centre,Urban Background,52.41345,-1.522133,443337,52.41610855,-1.525262483,363.9222008
2066,Reading,Urban Background,51.45352,-0.95518,540330,51.45554035,-0.959323854,364.5686571
2170,Sandy Roadside,Urban Traffic,52.132417,-0.300306,557538,52.13508264,-0.303553696,370.1256114
355,Bournemouth,Urban Background,50.73957,-1.826744,491348,50.73718055,-1.830689679,384.3046435
119,Bath A4 Roadside,Urban Traffic,51.390922,-2.35503,396904,51.38814345,-2.351712544,385.2858821
1512,London Hackney,Urban Background,51.55877,-0.056592,558159,51.55644844,-0.06100857,399.8329662


==> CSVFiles/Introduction/peak_values_no.csv <==
,Site Name,Peak Timestamp,Peak Value,8 Hour Mean,Peak Day Average,Peak Year Average
0,Aston Hill,04/12/2014 02:00:00,20.60353,11.31852125,5.6760383333333335,0.49410325480246464
100,Yarner Wood,24/01/2017 14:00:00,27.85065,8.071624444444446,3.4657400000000003,0.49580563188925914
30,High Muffles,23/01/2015 01:00:00,45.12357,16.463528888888888,10.7205188,1.1945787014758775
53,Lullington Heath,27/11/2014 05:00:00,48.30169,20.379498888888886,11.425270399999999,0.7891905238010972
35,Ladybower,06/02/2018 09:00:00,48.51834,8.66231,4.0059652,0.8455088433345758
18,Charlton Mackrell,02/12/2016 15:00:00,75.09962,48.07700555555556,31.428834,1.334351062292073
95,Wicken Fen,20/01/2016 11:00:00,117.96277,92.21642222222222,75.3330416,2.3356961619409526
82,St Osyth,24/01/2017 02:00:00,138.41818,122.87095555555555,105.0742568,2.961409899976465
22,Chilbolton Observatory,05/12/2016 22:00:00,153.80113,125.89843222222223,90.3642124,2.792529723764037
31,Honiton,13/11/2017 09:00:00,161.93831,38.50873555555555,18.8704228,1.9641942339800116
26,Eastbourne,20/01/2016 19:00:00,212.53524,118.5585,64.1759728,3.240859861349834
42,Leominster,12/10/2015 07:00:00,215.48292,53.76950888888889,21.3676996,1.8995460589874593
98,Wirral Tranmere,26/11/2018 19:00:00,220.34946,125.51336666666667,54.41310000000001,2.617514245816503
69,Rochester Stoke,20/01/2016 10:00:00,235.21521,194.78072555555553,149.7593745833333,3.8264920651906524
8,Bournemouth,30/11/2016 18:00:00,241.5359,154.4676433333333,89.95096079999999,4.047146199602665
19,Chatham Roadside,23/01/2017 10:00:00,269.00519,154.70092333333335,108.56771199999999,17.53137310014982
7,Blackpool Marton,15/09/2014 11:00:00,300.25785,144.1417311111111,63.77945250000001,3.3606390164899884
20,Chesterfield Loundsley Green,05/12/2016 16:00:00,308.70675,223.86706666666666,192.2162852,9.432701751824817
60,Norwich Lakenfields,05/12/2016 10:00:00,311.77729,129.94371333333333,88.40923920000002,3.5603623988005992
15,Cannock A5190 Roadside,05/01/2017 16:00:00,312.632,147.58708444444443,101.3651024,9.795899318818437
101,York Bootham,05/12/2016 21:00:00,339.39033,214.85435444444445,117.38589759999999,8.52881328100954
3,Birkenhead Borough Road,25/11/2016 20:00:00,346.8654,235.5790288888889,157.99763199999998,18.130522401366886
28,Glazebury,29/11/2016 23:00:00,348.27391,266.60133222222225,149.99433599999998,6.4765882406982085
16,Canterbury,20/01/2017 09:00:00,351.60015,76.06953555555555,32.4149916,4.493245465666474
67,Preston,03/12/2014 17:00:00,358.15378,153.6623711111111,76.9293984,7.102314516552812
90,Sunderland Wessington Way,05/12/2016 18:00:00,375.17786,285.4071166666667,166.8786128,11.5554806435526
94,Warrington,04/12/2014 00:00:00,377.05048,267.54585,182.61869,9.50288557816092
24,Coventry Allesley,20/01/2016 19:00:00,378.91851,241.44987444444445,158.7543748,10.46838356634527
46,London Eltham,19/01/2016 17:00:00,380.57243,183.29967333333332,171.8078588,8.903785649959485
89,Sunderland Silksworth,05/12/2016 13:00:00,391.30826,247.61333666666667,135.65131304347827,6.6688501526171455
66,Plymouth Centre,24/01/2017 09:00:00,394.87491,175.3588088888889,80.2620836,6.727093341426754
65,Oxford St Ebbes,05/01/2017 20:00:00,399.26385,280.86073111111114,151.1816488,8.687372023460409
84,Stockton-on-Tees A1305 Roadside,05/12/2016 09:00:00,402.00479,188.4393122222222,156.7057828,8.885465365797634
37,Leamington Spa Rugby Road,20/01/2016 17:00:00,402.99608,181.2701788888889,138.46014200000002,9.143244875296912
1,Barnsley Gawber,23/01/2017 09:00:00,409.98377,222.78451444444443,143.3652568,4.54332515614076
97,Wigan Centre,29/11/2016 08:00:00,416.00947,180.44661555555555,168.6129084,11.468731170359245
99,Worthing A27 Roadside,24/01/2017 09:00:00,424.4633,147.71264444444444,97.1968088,34.800624458869486
32,Horley,30/11/2016 19:00:00,430.80651,248.6407677777778,186.84369879999997,10.880581950069027
12,Bury Whitefield Roadside,29/11/2016 21:00:00,431.71735,306.67123777777783,220.47351875000004,19.12899680658038
10,Brighton Preston Park,06/12/2016 09:00:00,434.19324,155.81861625,76.22797416666667,6.416999072178141
68,Reading New Town,24/01/2017 21:00:00,435.01115,218.86833888888887,122.210168,10.01867095397008
25,Doncaster A630 Cleveland Street,28/11/2016 17:00:00,438.09885,244.95953444444447,167.49620439999998,18.21654855158958
33,Hull Freetown,25/11/2014 08:00:00,444.41954,140.0800377777778,92.08927039999999,9.134025109736166
43,Liverpool Speke,03/12/2014 09:00:00,453.8036,163.3965777777778,94.6055268,8.196525443371378
13,Cambridge Roadside,09/10/2015 07:00:00,455.85884,167.0289922222222,104.97955083333333,38.83181343720038
79,Southend-on-Sea,05/12/2016 08:00:00,458.92127,144.42095333333333,72.4786952,6.52824972327791
41,Leicester University,20/01/2014 08:00:00,461.49819,167.5106222222222,118.47518439999997,10.851190126217093
47,London Haringey Priory Park South,06/01/2017 09:00:00,477.59148,235.78772222222221,164.0164836,8.91014784978246
2,Billingham,08/01/2018 09:00:00,478.84174,152.37747374999998,76.33492458333333,5.797761780870386
70,Salford Eccles,29/12/2014 19:00:00,482.18809,310.6658411111111,171.663335,13.342225610224409
57,Middlesbrough,21/01/2016 08:00:00,486.67682,157.51500444444446,92.62096039999999,5.453557639241969
83,Stanford-le-Hope Roadside,20/01/2014 10:00:00,487.24777,298.01669555555554,238.365578,14.852424711039337
81,St Helens Linkway,29/11/2016 07:00:00,489.62699,264.47243222222215,254.21625399999996,50.82432572141561
73,Shaw Crompton Way,06/12/2016 07:00:00,493.12972,169.40648555555558,133.6347988,29.409574053101505
23,Christchurch Barrack Road,10/01/2018 09:00:00,498.80033,143.06007111111114,82.1992676,12.841156670121793
36,Leamington Spa,22/11/2017 17:00:00,499.61835,119.81597888888889,44.1450832,5.766497906438166
52,London Westminster,24/11/2014 20:00:00,501.45451,356.4730955555556,237.48153720000002,18.611243515850145
27,Exeter Roadside,25/01/2017 09:00:00,501.69462,221.71190777777778,105.8014956,29.986042698850024
56,Manchester Sharston,25/11/2016 23:00:00,505.43465,376.33642,203.5611896,13.652951907700563
88,Storrington Roadside,05/12/2016 08:00:00,512.24397,167.43779444444445,125.31525479999999,23.564425892929023
39,Leeds Headingley Kerbside,20/01/2014 11:00:00,517.87272,314.3092044444445,232.11912080000002,42.13096478705086
40,Leicester A594 Roadside,06/12/2016 07:00:00,519.06483,259.7810266666667,198.8400092,36.2410564021714
85,Stockton-on-Tees Eaglescliffe,19/01/2017 07:00:00,524.21462,128.79810444444445,62.813255600000005,5.084952789516222
38,Leeds Centre,29/12/2016 12:00:00,526.61131,318.89923555555555,195.6588372,16.93234051249568
102,York Fishergate,28/11/2016 17:00:00,537.61748,265.7857722222222,159.3251136,24.264411009196227
5,Birmingham Acocks Green,25/11/2014 09:00:00,541.65156,271.0210366666667,181.56666391304353,6.971790677456647
72,Scunthorpe Town,20/01/2014 22:00:00,547.32272,340.8780475,187.76820458333336,7.364206815052232
76,Sheffield Tinsley,19/12/2017 18:00:00,552.51124,282.29099,185.3729648,14.113003922923742
77,Southampton A33,06/01/2017 08:00:00,562.0022,330.9979088888889,198.6602868,39.76247826231768
45,London Bloomsbury,20/01/2014 10:00:00,567.05252,243.33104444444447,152.6726848,17.8354873129683
21,Chesterfield Roadside,18/12/2017 10:00:00,573.33,186.85390444444445,84.9406564,13.463473430267062
92,Tower Hamlets Roadside,20/01/2014 12:00:00,578.8342,413.78613,341.0119788,36.39749096814848
91,Thurrock,24/01/2017 19:00:00,585.56868,310.5275644444444,171.67464280000002,14.073773040785321
17,Carlisle Roadside,08/01/2018 09:00:00,586.4476,301.84118777777775,162.29603833333334,23.51922804600427
87,Stoke-on-Trent Centre,05/01/2017 09:00:00,593.7806,222.6807811111111,114.1012544,14.259734095775295
93,Walsall Woodlands,25/11/2014 08:00:00,608.17568,318.75011222222224,194.99248759999998,7.26871336689166
58,Newcastle Centre,26/11/2016 17:00:00,608.68147,231.9431633333333,100.68981120000001,13.502389408290876
51,London N. Kensington,23/01/2017 01:00:00,610.79626,433.4416822222222,274.704646,11.844385568299117
44,London Bexley,20/01/2014 18:00:00,623.39243,423.9953122222222,373.04629199999994,13.585706893859955
4,Birmingham A4540 Roadside,30/11/2016 08:00:00,641.04984,341.6735833333334,271.0748784,46.42346966482505
75,Sheffield Devonshire Green,19/12/2017 10:00:00,646.65245,389.1839644444445,237.1253932,8.740901178791043
6,Blackburn Accrington Road,03/12/2014 08:00:00,649.089,291.9208644444445,240.2843472,18.418456393706418
64,Oxford Centre Roadside,20/01/2016 08:00:00,653.65505,413.3378611111111,373.44828388888885,67.36689159990713
55,Manchester Piccadilly,09/12/2017 11:00:00,671.75749,122.0855388888889,55.834519199999995,16.689093339212228
11,Bristol St Paul's,30/11/2016 19:00:00,682.58617,429.68698555555557,296.9631716,16.262938640966627
62,Nottingham Western Boulevard,18/12/2017 09:00:00,696.17348,351.36127000000005,173.6939844,32.84347792050691
71,Sandy Roadside,20/12/2017 07:00:00,705.54101,114.54879555555557,68.9093268,24.83159503443446
49,London Hillingdon,24/01/2017 23:00:00,709.30895,507.0072044444444,315.927378,37.79124496780129
74,Sheffield Barnsley Road,19/12/2017 18:00:00,709.94621,512.38924,370.29222200000004,35.42904366697958
86,Stoke-on-Trent A50 Roadside,11/11/2016 07:00:00,712.64486,375.0457866666667,229.1223588,76.4692752173913
59,Newcastle Cradlewell Roadside,05/12/2016 19:00:00,736.92636,451.67962444444447,350.6307412,39.64091359562456
78,Southampton Centre,30/12/2014 16:00:00,736.96003,517.9786755555556,357.74257839999996,17.649821645704794
29,Haringey Roadside,24/01/2017 22:00:00,759.24118,602.4269722222222,338.850104,28.98704648113863
48,London Harlington,20/01/2015 09:00:00,760.8371,422.1707922222222,265.6947504,13.838324542982145
9,Bradford Mayo Avenue,23/01/2017 09:00:00,766.74992,417.3376766666667,239.486058,45.43465330933525
80,Southwark A2 Old Kent Road,20/01/2014 08:00:00,784.45005,451.58863777777776,316.2656225,43.936281873479324
96,Widnes Milton Road,25/11/2016 09:00:00,808.33428,307.51166222222224,201.49499120000002,45.2601533588169
63,Oldbury Birmingham Road,25/11/2014 08:00:00,828.54896,439.13320444444446,252.58398839999998,41.39338258304875
14,Camden Kerbside,20/01/2014 10:00:00,833.28278,401.11449444444446,256.0895204,72.69647993691936
34,Hull Holderness Road,29/11/2016 08:00:00,868.56047,253.67746777777776,123.01788119999999,22.619239067786854
50,London Marylebone Road,30/11/2016 15:00:00,872.8331,712.1458950000001,592.2219933333334,135.58299593789678
61,Nottingham Centre,09/11/2014 13:00:00,964.19627,170.09423444444442,85.7231424,15.357049631026761
54,Luton A505 Roadside,19/01/2016 06:00:00,1025.71185,680.1751411111112,375.32325920000005,59.41696075302245


==> CSVFiles/Introduction/peak_values_no2.csv <==
,Site Name,Peak Timestamp,Peak Value,8 Hour Mean,Peak Day Average,Peak Year Average
100,Yarner Wood,24/01/2014 17:00:00,52.90405,20.81023111111111,8.8677404,3.621908629643434
18,Charlton Mackrell,19/01/2017 06:00:00,58.89467,47.62874666666667,33.6611544,5.794358112317131
30,High Muffles,06/01/2017 00:00:00,61.68896,50.17622555555556,32.5525988,5.157770526163212
95,Wicken Fen,25/01/2017 05:00:00,65.20286,57.41739222222222,45.810278,8.877902845070421
0,Aston Hill,03/12/2014 22:00:00,65.83877,47.93137375,35.896091250000005,4.612712268156425
35,Ladybower,21/01/2016 08:00:00,69.00778,58.29698333333334,46.14649560000001,7.344891485807732
22,Chilbolton Observatory,20/01/2016 18:00:00,74.18827,64.66348444444445,54.809872799999994,14.267198060816904
31,Honiton,20/04/2017 10:00:00,75.62436,26.663225555555552,16.310202,7.837986770746764
53,Lullington Heath,20/01/2016 06:00:00,79.46916,56.71550777777778,42.1961128,7.774754397918145
42,Leominster,03/12/2014 08:00:00,80.24133,37.02053,31.4604408,9.455838334024037
101,York Bootham,20/03/2018 19:00:00,80.79287,34.065041111111114,22.588214400000002,15.188622911583595
65,Oxford St Ebbes,25/03/2015 21:00:00,89.38643,56.863036666666666,30.0223684,14.113134113176663
60,Norwich Lakenfields,05/01/2017 18:00:00,89.76223,64.22031666666668,38.1117716,13.277393446047316
82,St Osyth,30/11/2016 19:00:00,90.45169,72.39306666666668,54.543876,13.106525700771721
16,Canterbury,21/01/2017 19:00:00,92.04337,57.26301333333333,43.81175440000001,14.905196972635954
28,Glazebury,30/11/2016 00:00:00,95.21891,76.48712444444445,55.373658000000006,15.94424740579044
97,Wigan Centre,07/02/2018 09:00:00,96.61357,50.985973333333334,44.001252,17.34971360789812
98,Wirral Tranmere,13/03/2018 20:00:00,103.15609,60.33389111111111,33.989417599999996,17.50562848980532
26,Eastbourne,30/03/2014 19:00:00,108.37612,84.12912222222221,59.1907272,12.123041575158785
7,Blackpool Marton,19/01/2015 10:00:00,108.80786,49.469043333333346,43.5114084,15.606697613568262
69,Rochester Stoke,20/01/2016 07:00:00,111.20231,99.51353777777778,84.08848875,13.355798776241047
36,Leamington Spa,14/03/2017 20:00:00,113.3534,80.38272888888889,57.43772523809524,23.457419178447275
20,Chesterfield Loundsley Green,11/03/2015 01:00:00,117.71948,61.65780625,35.892446666666665,14.403112193334497
56,Manchester Sharston,10/01/2018 18:00:00,119.97222,81.42380555555555,60.87123960000001,23.601982090125755
46,London Eltham,05/01/2017 17:00:00,120.62616,94.05404333333334,71.98567041666666,19.306574636576787
67,Preston,19/01/2015 19:00:00,122.03328,88.09559333333333,77.5339432,21.9458967403824
93,Walsall Woodlands,25/11/2014 08:00:00,122.17433,77.65148555555555,66.1877688,25.274614594439996
102,York Fishergate,08/01/2018 08:00:00,122.81233,79.31852333333333,57.057039583333335,26.111442445133587
1,Barnsley Gawber,29/11/2016 09:00:00,124.65388,80.76806333333334,61.58092640000001,18.97852835958156
8,Bournemouth,19/01/2016 18:00:00,125.52837,79.40939,61.53259040000001,13.93036180437069
79,Southend-on-Sea,20/01/2016 19:00:00,125.85398,93.5897288888889,77.1769044,20.50184403087886
66,Plymouth Centre,22/12/2016 10:00:00,126.24173,61.67302444444445,54.4720296,21.879694309849445
19,Chatham Roadside,18/01/2017 18:00:00,126.94219,85.52386666666666,69.577344,25.436062872587765
25,Doncaster A630 Cleveland Street,06/02/2017 08:00:00,127.21089,77.07720222222221,58.00548799999999,25.70629448585231
4,Birmingham A4540 Roadside,06/05/2018 21:00:00,128.51595,90.49911333333336,56.887451600000006,32.23213612851035
43,Liverpool Speke,15/02/2016 20:00:00,129.02347,80.21800666666667,45.4716072,23.207122110814883
84,Stockton-on-Tees A1305 Roadside,08/01/2018 09:00:00,130.81189,81.14122111111111,70.75426666666668,18.991386042195064
3,Birkenhead Borough Road,18/12/2017 13:00:00,131.06056,117.05814,77.8666704,22.767617681009753
99,Worthing A27 Roadside,05/01/2017 09:00:00,131.51215,98.51908666666667,70.10199119999999,40.08587885099989
10,Brighton Preston Park,20/01/2016 08:00:00,132.487,83.2304588888889,72.25744479999999,17.167706635095357
41,Leicester University,29/11/2016 19:00:00,136.33639,101.36303222222222,81.3301336,28.371859756601605
89,Sunderland Silksworth,05/12/2016 12:00:00,139.57186,98.38548222222222,65.75091375,16.477351128877135
83,Stanford-le-Hope Roadside,30/11/2016 19:00:00,140.6792,121.38387888888889,107.27039839999999,26.865246739511512
85,Stockton-on-Tees Eaglescliffe,08/01/2018 08:00:00,141.46101,75.62933666666667,62.38859416666667,13.940080523371021
13,Cambridge Roadside,03/07/2014 17:00:00,141.63784,80.61856999999999,55.3491784,38.62411374295515
94,Warrington,01/07/2015 17:00:00,141.78271,120.77963444444445,74.8336844,21.775649456239677
78,Southampton Centre,21/11/2015 01:00:00,143.82,44.05125,40.81275000000001,29.497238965601966
44,London Bexley,19/01/2016 19:00:00,144.43583,111.65095333333335,90.31046959999999,24.33280573182137
47,London Haringey Priory Park South,20/03/2015 21:00:00,146.34546,79.96045666666666,44.229871599999996,23.686757942752738
38,Leeds Centre,29/12/2016 12:00:00,146.60986,104.12287666666666,81.6895956,32.51332433671119
91,Thurrock,20/01/2016 08:00:00,148.30242,117.87417555555557,102.1016364,27.907090795114083
88,Storrington Roadside,08/02/2018 08:00:00,148.53237,60.500976666666666,36.9162572,23.008068344110853
90,Sunderland Wessington Way,05/12/2016 18:00:00,149.71863,117.65631,82.5423464,21.66113698052719
33,Hull Freetown,25/11/2014 08:00:00,151.56419,81.81515777777777,71.4462772,25.731358147975264
32,Horley,30/11/2016 19:00:00,153.79608,108.44629222222223,85.05120199999999,20.301939307249715
37,Leamington Spa Rugby Road,20/01/2016 18:00:00,155.76643,99.66919444444444,78.0948528,20.4205143824228
15,Cannock A5190 Roadside,05/01/2017 18:00:00,158.5386,110.2940888888889,80.1430644,22.705002444925505
17,Carlisle Roadside,05/08/2015 07:00:00,160.48361,70.00012833333334,39.41073631578947,25.103409146358842
57,Middlesbrough,21/01/2016 08:00:00,162.32678,81.47659000000002,76.701182,18.14021564825514
76,Sheffield Tinsley,30/12/2014 12:00:00,163.32941,100.86392111111111,80.1776356,34.105384263063065
40,Leicester A594 Roadside,05/01/2017 17:00:00,164.22685,115.58831222222223,94.9807688,40.57274002296739
87,Stoke-on-Trent Centre,10/01/2018 09:00:00,164.99968,64.44460111111113,56.0252916,23.445086013717738
70,Salford Eccles,03/12/2014 16:00:00,165.15872,117.52700333333334,95.41741416666666,29.57307811569851
21,Chesterfield Roadside,15/03/2018 15:00:00,166.99908,101.63982666666666,67.86891791666666,18.88909942931742
73,Shaw Crompton Way,29/02/2016 07:00:00,167.07696,77.65950777777778,62.76176160000001,33.455821883581734
81,St Helens Linkway,05/01/2018 17:00:00,170.31368,113.92020444444445,75.9318164,33.23386238317757
58,Newcastle Centre,26/11/2016 17:00:00,174.22158,100.54894555555556,64.7767272,29.82339874247337
11,Bristol St Paul's,30/11/2016 19:00:00,176.25361,126.63629333333334,92.4495236,27.370885052365065
12,Bury Whitefield Roadside,28/12/2016 17:00:00,178.12595,115.84156,92.6216612,29.64241124606823
39,Leeds Headingley Kerbside,24/01/2017 14:00:00,180.48167,116.21694222222224,92.7521328,34.946804251669356
23,Christchurch Barrack Road,10/01/2018 09:00:00,181.3377,76.01743555555555,53.87330480000001,20.06494743904012
77,Southampton A33,08/01/2016 08:00:00,182.48932,113.39610888888889,92.5723376,43.01244802708382
52,London Westminster,19/01/2016 22:00:00,187.21463,164.92245444444444,145.2881068,34.94226408600114
48,London Harlington,19/01/2016 22:00:00,188.89141,154.37732111111114,124.57464759999999,34.07276929954516
27,Exeter Roadside,19/02/2016 07:00:00,190.18808,82.18122333333334,61.3757528,30.257336099026563
75,Sheffield Devonshire Green,05/12/2016 18:00:00,192.3975,136.95625,97.0785,25.350798164396217
45,London Bloomsbury,20/01/2014 10:00:00,192.43097,126.10546777777778,107.2382024,51.59641453832853
62,Nottingham Western Boulevard,29/11/2016 18:00:00,194.74031,138.25250222222223,110.59031279999999,38.46453689821183
63,Oldbury Birmingham Road,25/11/2014 08:00:00,196.40993,126.89150777777779,90.6115544,41.860938969264204
6,Blackburn Accrington Road,03/12/2014 08:00:00,196.98846,118.87489222222221,106.14071,24.974039880121666
5,Birmingham Acocks Green,25/11/2014 09:00:00,203.65352,145.18372,130.93133739130434,43.096920297109826
74,Sheffield Barnsley Road,19/12/2017 15:00:00,206.92625,162.69387444444448,111.5842328,37.85777931002112
24,Coventry Allesley,22/01/2015 19:00:00,208.64467,156.79211666666666,114.7054776,22.792406919261822
51,London N. Kensington,23/01/2017 01:00:00,208.987,157.27796222222221,122.14765319999998,32.68934784723018
9,Bradford Mayo Avenue,20/01/2016 19:00:00,210.71638,167.78484666666668,120.42056919999999,46.08261501393081
68,Reading New Town,12/03/2016 21:00:00,213.21172,156.73134222222222,103.35569000000001,28.733286002305476
34,Hull Holderness Road,29/11/2016 08:00:00,218.02691,99.24520222222223,77.8379656,29.96718593624123
96,Widnes Milton Road,11/11/2016 09:00:00,218.55763,119.89483777777777,75.6089276,43.823104615191774
49,London Hillingdon,20/01/2016 13:00:00,224.19759,128.16369,110.88595280000001,51.74969695762614
2,Billingham,08/01/2018 09:00:00,229.87132,95.13043124999999,60.248636250000004,17.28572282887764
92,Tower Hamlets Roadside,13/02/2014 13:00:00,237.79403,92.92628375,57.165136249999996,61.9364006760628
86,Stoke-on-Trent A50 Roadside,29/02/2016 07:00:00,240.07039,144.83032999999998,118.1561112,59.8356910758031
61,Nottingham Centre,07/12/2014 10:00:00,248.42562,76.59780444444445,42.808374,34.06862726125913
29,Haringey Roadside,29/12/2016 23:00:00,257.15188,216.30522222222223,145.07878319999998,42.51620212641664
59,Newcastle Cradlewell Roadside,21/12/2014 01:00:00,289.34595,165.40895666666665,142.4625916,41.59530171576914
64,Oxford Centre Roadside,21/05/2015 07:00:00,295.32299,84.51491555555555,63.007204,48.86065873083573
80,Southwark A2 Old Kent Road,31/12/2016 23:00:00,296.42172,72.98617222222222,45.295523200000005,52.93622629162533
72,Scunthorpe Town,20/01/2014 22:00:00,298.89506,225.0654475,165.20256625,30.644128144893116
50,London Marylebone Road,10/06/2016 15:00:00,321.91104,192.41715555555555,139.6949472,89.12299093270228
71,Sandy Roadside,01/03/2018 16:00:00,336.72358,85.6664988888889,43.190186250000004,26.63246563116944
54,Luton A505 Roadside,19/01/2016 08:00:00,362.7214,255.08053777777775,176.85435080000002,49.75121235924008
14,Camden Kerbside,15/02/2016 18:00:00,385.34771,176.12021,124.422002,65.87905249485479
55,Manchester Piccadilly,13/09/2014 15:00:00,456.7772,111.93862444444444,69.9222112,40.48427679602461


==> CSVFiles/Introduction/peak_values_no_subset_top_5.csv <==
,Site Name,Peak Timestamp,Peak Value,8 Hour Mean,Peak Day Average,Peak Year Average
14,Camden Kerbside,20/01/2014 10:00:00,833.28278,401.11449444444446,256.0895204,72.69647993691936
34,Hull Holderness Road,29/11/2016 08:00:00,868.56047,253.67746777777776,123.01788119999999,22.619239067786854
50,London Marylebone Road,30/11/2016 15:00:00,872.8331,712.1458950000001,592.2219933333334,135.58299593789678
61,Nottingham Centre,09/11/2014 13:00:00,964.19627,170.09423444444442,85.7231424,15.357049631026761
54,Luton A505 Roadside,19/01/2016 06:00:00,1025.71185,680.1751411111112,375.32325920000005,59.41696075302245


==> CSVFiles/Introduction/peak_values_nox.csv <==
,Site Name,Peak Timestamp,Peak Value,8 Hour Mean,Peak Day Average,Peak Year Average
100,Yarner Wood,24/01/2017 14:00:00,88.21406,37.38337222222222,20.4306132,3.9864101783423145
0,Aston Hill,04/12/2014 02:00:00,94.66493,77.0253,48.315913333333334,5.269474203620459
30,High Muffles,23/01/2015 01:00:00,113.24343,62.07500333333334,47.165858400000005,7.154335981146118
35,Ladybower,28/02/2014 14:00:00,114.0046,58.005701111111115,38.5461956,14.40740046025716
53,Lullington Heath,20/01/2016 06:00:00,131.78751,74.47168777777779,52.28035440000001,9.110563630987581
18,Charlton Mackrell,02/12/2016 16:00:00,142.97181,101.53005555555556,79.5951196,9.402523958668196
95,Wicken Fen,20/01/2016 11:00:00,226.83637,183.1652788888889,151.7590304,13.099837264757452
82,St Osyth,30/11/2016 19:00:00,288.83914,167.62908333333334,97.5506388,17.998349097697574
31,Honiton,13/11/2017 09:00:00,301.75965,86.06662999999999,51.6574116,10.77821241821605
22,Chilbolton Observatory,05/12/2016 22:00:00,308.2381,257.8529722222222,190.05839920000003,18.541030593995618
42,Leominster,12/10/2015 07:00:00,378.28676,102.91731,51.56396560000001,11.030338118903854
26,Eastbourne,20/01/2016 18:00:00,395.53178,242.16191999999995,155.3333844,17.221576792344713
98,Wirral Tranmere,26/11/2018 19:00:00,432.09061,267.59400888888894,138.2210676,21.51156348577353
69,Rochester Stoke,20/01/2016 10:00:00,469.84818,398.4109388888889,312.73862125,19.232833452234015
8,Bournemouth,30/11/2016 18:00:00,489.40827,328.9805466666666,205.2430036,20.135898765922636
7,Blackpool Marton,15/09/2014 09:00:00,495.86105,242.46351111111107,114.28894916666665,21.330604595834803
19,Chatham Roadside,23/01/2017 10:00:00,507.06973,303.6195744444444,225.2512272,52.516954815159266
20,Chesterfield Loundsley Green,05/12/2016 16:00:00,524.02596,387.3936644444445,331.2574768,31.194302362192214
60,Norwich Lakenfields,05/12/2016 10:00:00,546.60398,254.6874133333333,185.2538292,19.582433337081458
101,York Bootham,05/12/2016 21:00:00,580.2525,382.16,228.79875,32.954268738043815
15,Cannock A5190 Roadside,05/01/2017 16:00:00,621.45731,325.72425,236.93711919999998,37.72556122373614
28,Glazebury,29/11/2016 23:00:00,624.51062,484.70461888888883,286.06348199999996,25.87038281038245
16,Canterbury,20/01/2017 09:00:00,628.39682,164.57222,96.09643840000001,21.79024664127424
3,Birkenhead Borough Road,25/11/2016 20:00:00,641.42047,452.15702111111113,320.1937396,59.02176091332712
94,Warrington,04/12/2014 00:00:00,646.24969,461.34856777777776,331.2595036,34.35445346671266
67,Preston,03/12/2014 17:00:00,669.40225,317.9573211111111,177.52723279999998,37.42186235881271
65,Oxford St Ebbes,05/01/2017 20:00:00,689.59204,495.2337299999999,288.90919279999997,27.001671695253762
46,London Eltham,19/01/2016 17:00:00,696.25853,359.54442222222224,331.4283388,34.890922563954156
24,Coventry Allesley,20/01/2016 19:00:00,708.03667,466.4115233333333,321.19851600000004,38.61435356486796
66,Plymouth Centre,22/12/2016 10:00:00,715.70579,270.62034333333327,172.4184348,36.85302910365433
84,Stockton-on-Tees A1305 Roadside,05/12/2016 09:00:00,717.37875,355.57624999999996,298.09755,32.75325714597701
90,Sunderland Wessington Way,05/12/2016 18:00:00,724.98333,555.2744544444445,338.4193171999999,39.37963209926384
97,Wigan Centre,29/11/2016 08:00:00,725.82483,336.73706333333337,321.8967956,38.616691637145756
89,Sunderland Silksworth,05/12/2016 13:00:00,738.30054,481.61111444444447,275.6294160869565,26.766175240384616
1,Barnsley Gawber,23/01/2017 09:00:00,751.76407,425.27014,288.489742,23.043012288510837
13,Cambridge Roadside,09/10/2015 07:00:00,756.07102,292.5502388888889,198.33901374999996,93.46985233700862
10,Brighton Preston Park,06/12/2016 09:00:00,762.94789,291.14326125,159.35460041666667,27.00761270958659
99,Worthing A27 Roadside,24/01/2017 09:00:00,766.01535,297.4506177777778,208.8231524,93.7551411131661
37,Leamington Spa Rugby Road,20/01/2016 17:00:00,771.04398,374.59160111111106,289.370488,34.439960301662715
41,Leicester University,20/01/2014 08:00:00,784.70353,321.01238,240.3153148,43.5402986088419
25,Doncaster A630 Cleveland Street,28/11/2016 17:00:00,791.54454,471.9628711111111,329.3214892,57.27731893722025
68,Reading New Town,24/01/2017 21:00:00,800.22395,434.22239666666667,264.5590532,44.06545605408515
12,Bury Whitefield Roadside,29/11/2016 21:00:00,802.72263,587.3544455555556,436.9875779166667,58.965638122429226
32,Horley,30/11/2016 19:00:00,814.35684,489.6901533333333,371.54087760000004,36.97247250057537
79,Southend-on-Sea,05/12/2016 08:00:00,822.76754,284.8487588888889,169.40107600000002,30.511686535629455
43,Liverpool Speke,03/12/2014 09:00:00,824.72498,329.42971888888883,212.702162,37.26434067477737
33,Hull Freetown,25/11/2014 08:00:00,832.99798,296.60155000000003,212.6478536,39.73167746178084
47,London Haringey Priory Park South,06/01/2017 09:00:00,843.05917,436.8368355555556,315.5327992,38.049960321657515
36,Leamington Spa,22/11/2017 17:00:00,861.1567,215.05844666666664,85.93779199999999,32.30426487253766
56,Manchester Sharston,05/12/2016 17:00:00,863.98718,531.568538888889,377.4512692,44.17056779715588
27,Exeter Roadside,22/01/2014 06:00:00,880.76554,386.56241666666665,206.4156988,81.27849293118595
83,Stanford-le-Hope Roadside,20/01/2014 10:00:00,883.2035,564.8278711111111,459.19606480000004,48.95739647988009
81,St Helens Linkway,29/11/2016 07:00:00,892.01391,502.5778011111112,492.67801679999997,122.05138068058076
70,Salford Eccles,29/12/2014 19:00:00,893.57068,591.73037,344.19144458333335,50.03330599735958
73,Shaw Crompton Way,03/12/2014 08:00:00,897.99621,401.58324444444446,305.9777016,78.57510898087072
57,Middlesbrough,21/01/2016 08:00:00,908.55416,322.99622777777773,218.71800679999996,26.502219978044838
88,Storrington Roadside,08/02/2018 08:00:00,918.00768,291.62283222222226,135.9338228,53.347820717090066
40,Leicester A594 Roadside,29/11/2016 20:00:00,922.06502,588.8943266666668,484.1160344,96.98731051987062
102,York Fishergate,28/11/2016 17:00:00,929.81925,486.18555000000003,307.166568,65.55804078450016
85,Stockton-on-Tees Eaglescliffe,19/01/2017 07:00:00,940.23855,252.58196222222224,132.4718564,19.738043665858445
52,London Westminster,24/11/2014 20:00:00,943.60359,686.659838888889,474.25541360000005,74.67984201774603
23,Christchurch Barrack Road,10/01/2018 09:00:00,946.15421,295.3731544444445,179.9104252,39.66509589654282
39,Leeds Headingley Kerbside,20/01/2014 11:00:00,951.06617,601.3110899999999,453.3836635999999,109.67052776833887
38,Leeds Centre,29/12/2016 12:00:00,954.06927,593.0948833333333,381.6956276,58.472882307692316
2,Billingham,08/01/2018 09:00:00,964.08508,328.7726325,177.29388874999998,26.159685946773433
44,London Bexley,20/01/2014 18:00:00,989.97216,695.9822311111111,606.9608487500001,47.96465066068515
76,Sheffield Tinsley,19/12/2017 18:00:00,998.27373,527.6361655555555,353.69824480000005,48.39725798382371
91,Thurrock,24/01/2017 19:00:00,1000.96186,560.9130877777778,328.7959364,49.76819027813486
77,Southampton A33,06/01/2017 08:00:00,1007.78375,605.9478933333334,382.6527267999999,100.83576216237942
5,Birmingham Acocks Green,25/11/2014 09:00:00,1034.17433,560.7435133333333,409.32967304347824,53.78684963815029
21,Chesterfield Roadside,18/12/2017 10:00:00,1041.11719,367.48569555555554,179.8995148,38.68801171415004
93,Walsall Woodlands,25/11/2014 08:00:00,1054.69737,566.3948433333333,365.17208079999995,36.3985506745941
17,Carlisle Roadside,08/01/2018 09:00:00,1058.53714,563.9860888888888,319.78381874999997,58.56472055902111
45,London Bloomsbury,20/01/2014 10:00:00,1061.89937,499.2078677777777,341.33305399999995,78.94377962997119
92,Tower Hamlets Roadside,20/01/2014 12:00:00,1070.96797,781.3438544444444,649.5707504000001,117.74269451243268
87,Stoke-on-Trent Centre,05/01/2017 09:00:00,1073.10375,437.9008222222222,251.587896,47.50720460635359
58,Newcastle Centre,26/11/2016 17:00:00,1107.52014,456.19016444444446,219.16561480000001,50.52595295507179
4,Birmingham A4540 Roadside,30/11/2016 08:00:00,1123.39533,619.4569333333334,501.5401691999999,109.07423502212389
72,Scunthorpe Town,20/01/2014 22:00:00,1138.11154,747.737835,453.10979916666673,41.93701722209026
51,London N. Kensington,23/01/2017 01:00:00,1145.52821,821.8792722222223,543.355568,50.85048493749284
75,Sheffield Devonshire Green,19/12/2017 10:00:00,1157.22321,716.2576455555557,451.97818,35.7034177050702
64,Oxford Centre Roadside,24/11/2014 18:00:00,1173.4029,857.739781111111,595.4003936,162.1447251813102
6,Blackburn Accrington Road,03/12/2014 08:00:00,1192.24437,566.48064,474.57156800000007,53.231045832886025
11,Bristol St Paul's,30/11/2016 19:00:00,1222.87115,785.4804844444444,547.7867028,52.30391260529344
61,Nottingham Centre,07/12/2014 10:00:00,1229.05283,373.4715855555555,153.18482640000002,57.4165823237444
49,London Hillingdon,24/01/2017 23:00:00,1234.21466,907.2740444444444,606.3081256,111.02343848620691
78,Southampton Centre,30/12/2014 16:00:00,1235.41715,875.5612544444444,605.5272216000001,58.70103685097295
62,Nottingham Western Boulevard,18/12/2017 09:00:00,1240.84681,661.7126077777777,347.1027516,86.75817861651883
55,Manchester Piccadilly,09/12/2017 11:00:00,1245.99662,276.7260533333333,151.93213120000001,61.52760235440932
74,Sheffield Barnsley Road,19/12/2017 18:00:00,1268.2511,937.8758755555555,678.857316,92.18031039310021
86,Stoke-on-Trent A50 Roadside,11/11/2016 07:00:00,1304.31161,713.1808133333333,459.23449199999993,177.0947625916955
59,Newcastle Cradlewell Roadside,05/12/2016 19:00:00,1330.45453,832.2756933333334,651.7087272000001,98.29494740557713
71,Sandy Roadside,20/12/2017 07:00:00,1338.3871,236.60463555555555,157.7068664,71.58460421968016
48,London Harlington,20/01/2015 09:00:00,1348.44016,766.0980933333333,499.6828088,53.125409517730496
9,Bradford Mayo Avenue,23/01/2017 09:00:00,1355.18603,768.3299822222223,461.83095920000005,112.04174573794097
80,Southwark A2 Old Kent Road,20/01/2014 08:00:00,1367.6168,801.0718744444445,579.4085295833333,114.99573283791867
29,Haringey Roadside,29/12/2016 23:00:00,1406.00976,1120.8574777777778,664.4505560000001,97.70666480663628
96,Widnes Milton Road,25/11/2016 09:00:00,1445.26956,583.3566466666667,407.61940639999995,113.22957972424166
63,Oldbury Birmingham Road,25/11/2014 08:00:00,1466.83395,800.2196966666667,477.9016004,105.3299062589258
14,Camden Kerbside,20/01/2014 10:00:00,1484.24057,761.2606366666665,516.9940768,177.06546470406056
34,Hull Holderness Road,29/11/2016 08:00:00,1549.80107,488.21189888888887,266.46275440000005,64.64953493267349
50,London Marylebone Road,30/11/2016 15:00:00,1596.37714,1315.3902475,1097.80312375,297.01401861018127
54,Luton A505 Roadside,19/01/2016 06:00:00,1913.60543,1294.2940444444444,746.9222720000001,140.85623026367298


==> CSVFiles/Introduction/peak_values_nox_subset_top_5.csv <==
,Site Name,Peak Timestamp,Peak Value,8 Hour Mean,Peak Day Average,Peak Year Average
63,Oldbury Birmingham Road,25/11/2014 08:00:00,1466.83395,800.2196966666667,477.9016004,105.3299062589258
14,Camden Kerbside,20/01/2014 10:00:00,1484.24057,761.2606366666665,516.9940768,177.06546470406056
34,Hull Holderness Road,29/11/2016 08:00:00,1549.80107,488.21189888888887,266.46275440000005,64.64953493267349
50,London Marylebone Road,30/11/2016 15:00:00,1596.37714,1315.3902475,1097.80312375,297.01401861018127
54,Luton A505 Roadside,19/01/2016 06:00:00,1913.60543,1294.2940444444444,746.9222720000001,140.85623026367298


==> CSVFiles/Introduction/peak_values_o3.csv <==
,Site Name,Peak Timestamp,Peak Value,8 Hour Mean,Peak Day Average,Peak Year Average
27,London Marylebone Road,01/07/2018 20:00:00,109.1149,99.02367888888888,75.9510216,20.522847514772334
33,Newcastle Centre,30/05/2018 00:00:00,129.65398,119.8732011111111,97.1579952,43.51698740854742
12,Exeter Roadside,07/05/2018 15:00:00,135.96794,117.70336,70.0361944,40.219566487472065
30,Manchester Piccadilly,26/06/2018 14:00:00,138.55147,108.27781222222221,63.160579199999994,29.989075273252457
2,Birmingham A4540 Roadside,25/06/2018 18:00:00,139.04811,108.80853333333333,71.95649920000001,37.512761854686765
46,Sunderland Silksworth,07/05/2018 17:00:00,142.3932,115.8559311111111,96.16779541666666,54.76718450046438
22,London Bloomsbury,07/05/2018 14:00:00,143.84008,116.98128333333335,61.48552199999999,34.8271766763341
32,Middlesbrough,12/07/2014 12:00:00,148.3304,97.73940888888889,59.3368196,44.597675014983714
18,Leeds Centre,07/05/2018 17:00:00,150.376,122.03705555555555,80.3814744,40.82706268286983
20,Leominster,20/06/2017 15:00:00,151.04605,127.89282777777777,79.94319279999999,53.781263113345226
47,Thurrock,01/07/2018 18:00:00,152.17213,130.66291555555557,92.09091159999998,42.906557957411366
26,London Hillingdon,18/06/2017 17:00:00,154.11793,85.27737111111111,50.20582640000001,25.84718621273167
52,Wirral Tranmere,26/06/2018 13:00:00,158.80783,140.66913333333335,102.56900239999999,50.866565454325176
3,Birmingham Acocks Green,07/05/2018 12:00:00,158.90761,134.32724222222225,85.49578960000001,50.014682337244075
1,Barnsley Gawber,26/07/2018 15:00:00,160.60689,125.3351788888889,71.0258232,45.82084971547057
16,Ladybower,26/07/2018 15:00:00,160.85342,135.5634677777778,103.154408,56.08879801514489
17,Leamington Spa,21/06/2017 17:00:00,161.35235,132.85818666666668,93.7539972,43.77906654295533
9,Charlton Mackrell,03/07/2018 16:00:00,162.54977,147.0332,117.173536,74.75565312262958
11,Coventry Allesley,01/07/2015 15:00:00,162.69944,143.93431999999999,111.19973959999999,47.563306707231455
7,Bristol St Paul's,03/07/2018 17:00:00,162.75947,143.96957888888886,100.6732204,50.79298735519126
35,Nottingham Centre,01/07/2015 14:00:00,162.80422,132.87137777777778,104.90918719999999,39.65900460062741
0,Aston Hill,12/05/2016 15:00:00,164.41225,152.46671333333333,126.17501920000001,63.116867638888884
24,London Haringey Priory Park South,21/07/2018 16:00:00,164.77682,140.06894222222223,85.16804400000001,44.54148211448457
21,Liverpool Speke,26/06/2018 17:00:00,164.89471,140.58043444444445,99.987232,47.890874528497406
23,London Eltham,26/07/2018 11:00:00,166.84052,114.02099333333334,77.31940639999999,44.046666074948426
31,Manchester Sharston,26/06/2018 14:00:00,170.43278,140.72641555555555,82.1117472,46.464900184684154
45,Stoke-on-Trent Centre,01/07/2015 16:00:00,172.00489,145.26528333333331,110.40506319999999,47.18253740401973
48,Walsall Woodlands,07/05/2018 13:00:00,172.2788,153.61346555555556,94.98800360000001,52.20960606856226
36,Plymouth Centre,07/05/2018 15:00:00,172.35399,152.54396222222223,95.659306,53.15799317204301
42,Southampton Centre,06/05/2018 15:00:00,174.10413,136.92624666666666,76.454438,43.79761373046405
19,Leicester University,01/07/2015 13:00:00,176.15645,160.76671888888887,129.525468,43.526793237054086
4,Blackpool Marton,26/06/2018 15:00:00,177.76698,158.1647711111111,106.15727159999999,57.61699709568976
25,London Harlington,21/06/2017 14:00:00,177.86676,145.02641,92.65436399999999,35.896726915477494
29,Lullington Heath,01/07/2015 19:00:00,178.61515,139.56780111111115,106.8231692,56.63718696885493
43,Southend-on-Sea,19/07/2016 19:00:00,180.81042,140.98511888888888,101.87595090909089,45.26905248581431
37,Preston,01/07/2015 14:00:00,181.15967,148.89585333333332,116.6080876,51.46260981550678
13,Glazebury,26/06/2018 15:00:00,181.70849,152.98703777777777,89.30757600000001,47.32545115301257
6,Brighton Preston Park,21/06/2017 16:00:00,183.75408,152.70431444444444,103.2994296,46.021366819329245
39,Rochester Stoke,27/07/2018 14:00:00,184.70631,149.92593333333335,87.75669040000001,54.24317461556169
40,Sheffield Devonshire Green,01/07/2015 16:00:00,184.80182,156.1025477777778,114.33831199999999,45.102937892246636
53,Yarner Wood,02/07/2018 16:00:00,185.74978,157.80443555555556,126.2380048,64.25603071026723
28,London N. Kensington,21/06/2017 17:00:00,186.19881,155.47057555555554,102.486514,39.82480228068156
38,Reading New Town,01/07/2018 15:00:00,188.09473,165.3326588888889,120.41255680000002,46.571719902298845
15,Hull Freetown,27/07/2018 15:00:00,189.99064,136.62784,83.78015280000001,48.29171739345772
8,Canterbury,26/07/2018 14:00:00,190.53946,166.12539555555557,99.637984,53.05066040306868
10,Chilbolton Observatory,01/07/2018 16:00:00,191.08828,171.34747777777778,125.53684960000001,57.358573996074355
34,Norwich Lakenfields,27/07/2018 17:00:00,191.53731,159.37327555555555,108.3418972,48.472937997925314
44,St Osyth,19/07/2016 18:00:00,194.03193,145.59740444444444,102.6800964,49.04584483243243
14,High Muffles,01/07/2015 21:00:00,196.9257,178.80548111111113,141.7253016,63.9392156202125
5,Bournemouth,07/05/2018 17:00:00,203.31194,166.20855,107.73720200000001,55.32779657176333
51,Wigan Centre,26/06/2018 16:00:00,204.85861,166.93476333333334,101.26913680000001,48.34005516102966
50,Wicken Fen,01/07/2015 17:00:00,206.95409,183.1110188888889,127.7494144,54.50338125086465
41,Sibton,01/07/2015 16:00:00,220.57474,197.57984444444443,136.37349999999998,54.862816591871784
49,Weybourne,01/07/2015 18:00:00,224.46636,209.72035333333332,149.1187052,62.72693852668876


==> CSVFiles/Introduction/peak_values_o3_subset_top_5.csv <==
,Site Name,Peak Timestamp,Peak Value,8 Hour Mean,Peak Day Average,Peak Year Average
5,Bournemouth,07/05/2018 17:00:00,203.31194,166.20855,107.73720200000001,55.32779657176333
51,Wigan Centre,26/06/2018 16:00:00,204.85861,166.93476333333334,101.26913680000001,48.34005516102966
50,Wicken Fen,01/07/2015 17:00:00,206.95409,183.1110188888889,127.7494144,54.50338125086465
41,Sibton,01/07/2015 16:00:00,220.57474,197.57984444444443,136.37349999999998,54.862816591871784
49,Weybourne,01/07/2015 18:00:00,224.46636,209.72035333333332,149.1187052,62.72693852668876


==> CSVFiles/Introduction/peak_values_pm10.csv <==
,Site Name,Peak Timestamp,Peak Value,8 Hour Mean,Peak Day Average,Peak Year Average
36,Southampton A33,02/12/2017 10:00:00,122.3,58.05555555555556,33.832,19.46560671584838
16,Leicester A594 Roadside,28/12/2015 06:00:00,123.3,80.5,68.732,21.605693430656935
42,Thurrock,23/11/2017 06:00:00,126.0,29.255555555555556,22.195999999999998,18.131116989299027
13,Leamington Spa Rugby Road,05/11/2014 21:00:00,128.2,76.53333333333335,53.74166666666667,14.8385690013215
32,Saltash Callington Road,03/10/2015 18:00:00,136.1,45.211111111111116,35.568000000000005,16.200385208012328
33,Sandy Roadside,02/04/2014 16:00:00,140.7,72.62222222222222,73.404,17.295540691192866
20,London Marylebone Road,23/01/2017 00:00:00,142.0,133.70000000000002,110.24285714285715,23.84072232089994
27,Oxford St Ebbes,05/11/2014 19:00:00,161.5,53.111111111111114,45.632,15.368305138844557
7,Chesterfield Loundsley Green,05/11/2018 23:00:00,164.7,121.1222222222222,73.30000000000001,14.463656017295222
44,York Bootham,06/11/2014 04:00:00,169.3,118.91111111111111,79.1,15.047866793078928
6,Chatham Roadside,21/01/2017 10:00:00,170.447,78.55322222222223,56.67,21.72824510038241
21,London N. Kensington,03/11/2017 20:00:00,178.7,63.35555555555556,43.016000000000005,16.543200987588413
4,Camden Kerbside,19/03/2015 12:00:00,181.3,72.64444444444445,54.20399999999999,20.375688959921316
39,Stanford-le-Hope Roadside,17/11/2017 16:00:00,198.3,67.4375,41.166666666666664,18.626392847888052
18,London Bloomsbury,22/01/2017 23:00:00,202.7,117.97466666666668,92.26464,17.185463376561
3,Bury Whitefield Roadside,15/03/2017 12:00:00,205.3,57.22222222222222,42.628,14.859266263237519
34,Scunthorpe Town,04/09/2016 16:00:00,207.4,29.55555555555556,16.04,17.256217187068252
41,Stoke-on-Trent A50 Roadside,05/11/2017 20:00:00,217.6,102.33333333333334,48.348,18.367813594108416
26,Nottingham Western Boulevard,05/11/2018 19:00:00,218.361,106.17477777777779,66.0496,18.01386005183266
29,Reading New Town,13/07/2016 09:00:00,221.8,33.17777777777778,16.703999999999997,13.343082814743896
19,London Harlington,30/10/2016 20:00:00,223.978,125.86077777777778,69.10576,15.260410844507174
14,Leeds Centre,05/11/2018 20:00:00,231.7,132.96666666666667,86.04,17.252333804809055
8,Chesterfield Roadside,17/10/2018 19:00:00,233.9,59.55555555555556,35.05833333333333,16.858928322894922
9,Chilbolton Observatory,27/04/2017 01:00:00,242.4,64.65555555555555,33.040000000000006,13.352703018956236
0,Barnstaple A39,05/12/2016 10:00:00,243.7,60.71111111111112,47.244,16.961774834437087
1,Birmingham A4540 Roadside,10/05/2018 00:00:00,262.0,81.89999999999999,50.38000000000001,17.535885070214338
28,Plymouth Centre,22/04/2015 20:00:00,264.7,46.62222222222222,28.14,18.21636292632127
38,Southwark A2 Old Kent Road,14/05/2014 22:00:00,316.8,72.51111111111112,46.1,24.03113983548766
2,Bristol St Paul's,05/11/2014 21:00:00,322.3,171.34444444444443,80.02,16.867180182400787
35,Sheffield Devonshire Green,05/11/2014 20:00:00,334.8,173.4888888888889,84.35600000000001,21.403278688524587
37,Southampton Centre,01/01/2016 00:00:00,344.1,81.5888888888889,39.56,16.881492427041003
24,Norwich Lakenfields,04/11/2017 20:00:00,345.9,73.9111111111111,43.184,15.848236472705457
43,Warrington,05/11/2014 20:00:00,357.0,158.6111111111111,81.27199999999999,15.57193187727509
11,Hull Holderness Road,02/08/2017 08:00:00,372.953,323.0974,219.25315384615382,20.466056832427917
22,Middlesbrough,11/07/2014 11:00:00,384.5,117.83333333333333,55.2,16.727980974249633
40,Stockton-on-Tees Eaglescliffe,06/08/2018 12:00:00,403.326,59.849555555555554,27.513920000000002,15.92734600908501
45,York Fishergate,01/08/2015 09:00:00,407.6,68.83333333333333,33.208,17.772540592168102
15,Leeds Headingley Kerbside,18/07/2018 19:00:00,437.1,64.57777777777778,33.352000000000004,17.751216603053432
30,Rochester Stoke,08/08/2016 15:00:00,439.2,132.15555555555557,55.391999999999996,15.822948248823835
23,Newcastle Centre,11/12/2018 18:00:00,555.5,101.12222222222222,56.623999999999995,12.39729397293973
31,Salford Eccles,04/12/2017 12:00:00,651.3,92.74444444444444,41.332,16.368369539269516
17,Liverpool Speke,05/11/2014 20:00:00,692.1,196.34444444444443,87.24,14.64756524078558
25,Nottingham Centre,09/11/2014 09:00:00,732.8,108.97777777777777,62.604,20.853049789889216
10,Ealing Horn Lane,04/01/2018 08:00:00,878.5,116.91111111111111,56.70399999999999,24.75865017912863
12,Leamington Spa,10/11/2016 10:00:00,2211.5,536.0111111111112,202.31599999999997,15.424671288548888
5,Carlisle Roadside,05/10/2015 16:00:00,2738.4,389.1555555555556,161.03599999999997,17.40411069317571


==> CSVFiles/Introduction/peak_values_pm10_subset_top_5.csv <==
,Site Name,Peak Timestamp,Peak Value,8 Hour Mean,Peak Day Average,Peak Year Average
17,Liverpool Speke,05/11/2014 20:00:00,692.1,196.34444444444443,87.24,14.64756524078558
25,Nottingham Centre,09/11/2014 09:00:00,732.8,108.97777777777777,62.604,20.853049789889216
10,Ealing Horn Lane,04/01/2018 08:00:00,878.5,116.91111111111111,56.70399999999999,24.75865017912863
12,Leamington Spa,10/11/2016 10:00:00,2211.5,536.0111111111112,202.31599999999997,15.424671288548888
5,Carlisle Roadside,05/10/2015 16:00:00,2738.4,389.1555555555556,161.03599999999997,17.40411069317571


==> CSVFiles/Introduction/peak_values_pm2.5.csv <==
,Site Name,Peak Timestamp,Peak Value,8 Hour Mean,Peak Day Average,Peak Year Average
0,Barnstaple A39,22/12/2016 21:00:00,79.3,22.422222222222224,12.463999999999999,10.750365239294709
1,Birmingham A4540 Roadside,31/10/2016 20:00:00,87.2,64.82222222222222,37.856,14.522365805168986
22,London Eltham,22/01/2017 20:00:00,93.8,80.58888888888889,73.55833333333334,12.435121760645918
35,Reading New Town,23/01/2017 01:00:00,105.4,87.65555555555557,75.224,9.73984298331698
26,London Teddington Bushy Park,22/01/2017 22:00:00,111.8,92.5888888888889,70.61999999999999,10.536793673616105
29,Newcastle Centre,06/11/2018 01:00:00,116.7,84.54444444444445,59.184000000000005,9.11152872690458
21,London Bloomsbury,23/01/2017 00:00:00,122.547,104.60388888888889,84.56844000000001,11.059780711404473
12,Eastbourne,22/01/2017 19:00:00,123.4,91.96666666666667,66.86399999999999,11.35546328152806
7,Chatham Roadside,05/11/2018 19:00:00,126.0,49.77777777777778,35.36,15.189185977421271
24,London Marylebone Road,23/01/2017 00:00:00,127.6,115.34444444444443,93.17200000000001,15.447975780600736
52,York Fishergate,06/11/2014 06:00:00,130.2,92.85555555555555,63.284,13.598232558139534
8,Chesterfield Loundsley Green,05/11/2018 23:00:00,132.5,106.25555555555556,62.763999999999996,9.771721611721611
38,Saltash Callington Road,03/10/2015 18:00:00,138.2,42.15555555555555,32.604,9.800725098587966
42,Southend-on-Sea,20/01/2016 19:00:00,141.4,79.66666666666667,59.372,11.761565791143257
51,York Bootham,06/11/2014 04:00:00,141.5,102.37777777777778,65.496,12.451878208119458
32,Oxford St Ebbes,05/11/2014 19:00:00,143.9,41.455555555555556,32.428,9.69631037212985
15,Leamington Spa Rugby Road,05/11/2014 20:00:00,151.1,61.875,40.85416666666667,11.233012077589361
2,Birmingham Acocks Green,09/03/2014 19:00:00,153.0,52.233333333333334,35.056,12.495116822429907
5,Camden Kerbside,27/01/2017 08:00:00,153.8,67.34444444444445,60.132,15.932048419320719
50,Wirral Tranmere,05/11/2018 20:00:00,159.1,83.17777777777778,49.824,8.6162489088415
20,London Bexley,05/11/2018 20:00:00,164.5,67.1888888888889,40.800000000000004,11.939812565081569
47,Sunderland Silksworth,05/11/2014 20:00:00,170.3,95.46666666666667,47.632,10.476034430685594
43,Stanford-le-Hope Roadside,11/03/2016 14:00:00,176.1,71.72222222222223,61.888000000000005,13.447374357688934
18,Leicester University,05/11/2014 21:00:00,181.0,98.30000000000001,55.86,13.327393838467943
25,London N. Kensington,03/11/2017 20:00:00,182.8,56.16666666666667,35.996,11.648200253485424
10,Chilbolton Observatory,27/04/2017 01:00:00,186.8,50.41111111111111,24.608,7.6739025275123955
39,Sandy Roadside,02/04/2014 16:00:00,195.9,63.588888888888896,61.848,12.865084694033266
23,London Harlington,30/10/2016 20:00:00,205.235,115.38222222222223,63.552479999999996,10.069241910813036
45,Stockton-on-Tees Eaglescliffe,06/08/2018 12:00:00,213.0,35.125,16.695652173913043,10.201841444457731
36,Rochester Stoke,06/10/2016 09:00:00,213.1,35.08888888888889,17.875999999999998,11.386691166819793
11,Coventry Allesley,28/05/2018 18:00:00,221.4,51.96666666666667,37.632,10.749859327217125
3,Blackpool Marton,06/11/2014 01:00:00,232.2,144.24444444444444,71.64,10.525361072902339
14,Leamington Spa,10/11/2016 10:00:00,254.1,49.18888888888889,22.84,10.61899641577061
13,Hull Freetown,08/02/2018 11:00:00,287.5,42.12222222222223,22.872000000000003,10.730419498476682
41,Southampton Centre,01/01/2016 00:00:00,289.2,69.56666666666666,29.18,10.862128418549345
33,Plymouth Centre,22/12/2016 10:00:00,293.5,55.18888888888888,29.164000000000005,10.745602479659047
9,Chesterfield Roadside,19/10/2018 19:00:00,295.2,55.84444444444445,31.964000000000002,9.832516004348351
34,Preston,05/11/2018 19:00:00,296.6,94.8111111111111,55.56,9.296436685399977
44,Stockton-on-Tees A1305 Roadside,05/11/2018 21:00:00,297.0,171.66666666666666,85.6,9.58267429127631
6,Carlisle Roadside,05/10/2015 16:00:00,297.1,55.711111111111116,35.56399999999999,10.386242159803654
31,Nottingham Centre,05/11/2014 21:00:00,301.4,162.51111111111112,86.02,12.387608473711076
28,Middlesbrough,05/11/2014 21:00:00,308.2,147.5111111111111,67.33999999999999,13.035177466211948
40,Sheffield Devonshire Green,05/11/2014 20:00:00,309.1,158.16666666666666,70.868,12.482026522466846
4,Bristol St Paul's,05/11/2014 21:00:00,314.3,162.1888888888889,73.256,13.216164919912993
16,Leeds Centre,05/11/2014 22:00:00,325.6,209.24444444444444,117.652,13.060118808283878
17,Leeds Headingley Kerbside,05/11/2018 20:00:00,337.1,141.60000000000002,81.26,11.260515990964214
30,Norwich Lakenfields,04/11/2017 20:00:00,377.1,64.73333333333333,38.052,12.101850516702715
48,Warrington,05/11/2014 20:00:00,381.0,154.2111111111111,77.03200000000001,14.48118118118118
46,Stoke-on-Trent Centre,05/11/2014 21:00:00,416.8,188.4,88.47200000000001,13.45656819610308
49,Wigan Centre,05/11/2014 23:00:00,448.4,213.42222222222225,93.0,14.251194392790731
27,Manchester Piccadilly,05/11/2014 20:00:00,449.1,195.45555555555555,86.26400000000001,12.028713942307695
37,Salford Eccles,05/11/2014 23:00:00,451.8,294.7555555555556,123.052,15.483940377449212
19,Liverpool Speke,05/11/2014 20:00:00,611.5,179.3,76.724,10.8992705483913


==> CSVFiles/Introduction/peak_values_pm2.5_subset_top_5.csv <==
,Site Name,Peak Timestamp,Peak Value,8 Hour Mean,Peak Day Average,Peak Year Average
46,Stoke-on-Trent Centre,05/11/2014 21:00:00,416.8,188.4,88.47200000000001,13.45656819610308
49,Wigan Centre,05/11/2014 23:00:00,448.4,213.42222222222225,93.0,14.251194392790731
27,Manchester Piccadilly,05/11/2014 20:00:00,449.1,195.45555555555555,86.26400000000001,12.028713942307695
37,Salford Eccles,05/11/2014 23:00:00,451.8,294.7555555555556,123.052,15.483940377449212
19,Liverpool Speke,05/11/2014 20:00:00,611.5,179.3,76.724,10.8992705483913


==> CSVFiles/Introduction/peak_values_so2.csv <==
,Site Name,Peak Timestamp,Peak Value,8 Hour Mean,Peak Day Average,Peak Year Average
1,Chilbolton Observatory,05/12/2016 22:00:00,8.71644,6.653384444444445,5.0371468,0.8761572300641615
13,Rochester Stoke,20/01/2016 10:00:00,26.34158,23.690585555555554,18.38390875,2.117169533883112
0,Barnsley Gawber,19/03/2015 15:00:00,34.53715,16.94490888888889,8.145387999999999,2.2252143090379004
7,London Marylebone Road,20/01/2016 08:00:00,36.74969,29.477008888888893,21.163238800000002,7.666847430315596
12,Nottingham Centre,09/11/2014 12:00:00,42.84049,10.729414444444444,5.8004256000000005,2.1528924294268608
2,Hull Freetown,22/09/2014 05:00:00,45.83533,25.906104444444445,18.528051200000004,2.0357697459703417
4,Leeds Centre,29/04/2014 16:00:00,48.07115,18.764814444444443,14.310213600000003,2.3767747775038157
10,Manchester Piccadilly,10/09/2016 13:00:00,48.94326,18.018506666666664,7.844769199999999,1.8858589843090938
3,Ladybower,25/05/2017 08:00:00,49.15852,9.723501111111112,4.7437392,2.4555808458128663
15,Southampton Centre,06/04/2017 11:00:00,50.49723,12.926799999999998,5.4916100000000005,1.4163719937185932
16,Thurrock,22/09/2014 10:00:00,67.03406,38.14791777777778,21.850724800000002,1.5705340266836088
8,London N. Kensington,22/09/2014 17:00:00,77.84796,49.778638888888885,30.322127599999998,2.365538692075015
9,Lullington Heath,22/09/2014 11:00:00,81.06033,52.45668888888889,26.622443333333337,1.289776907317073
6,London Bloomsbury,22/09/2014 17:00:00,88.04652,71.29299625,44.91443043478261,2.167406640917603
11,Middlesbrough,22/04/2015 13:00:00,95.08327,25.34167222222222,11.0058376,3.494167095734127
17,Wicken Fen,22/09/2014 14:00:00,96.54677,48.699643333333334,25.012700399999993,1.0825835188356163
14,Scunthorpe Town,15/03/2018 07:00:00,119.85836,69.22505777777776,44.826994400000004,2.307933439675174
5,Liverpool Speke,22/04/2018 04:00:00,130.64796,29.216458888888894,12.5628704,2.0185688799283152


==> CSVFiles/Introduction/peak_values_so2_subset_top_5.csv <==
,Site Name,Peak Timestamp,Peak Value,8 Hour Mean,Peak Day Average,Peak Year Average
6,London Bloomsbury,22/09/2014 17:00:00,88.04652,71.29299625,44.91443043478261,2.167406640917603
11,Middlesbrough,22/04/2015 13:00:00,95.08327,25.34167222222222,11.0058376,3.494167095734127
17,Wicken Fen,22/09/2014 14:00:00,96.54677,48.699643333333334,25.012700399999993,1.0825835188356163
14,Scunthorpe Town,15/03/2018 07:00:00,119.85836,69.22505777777776,44.826994400000004,2.307933439675174
5,Liverpool Speke,22/04/2018 04:00:00,130.64796,29.216458888888894,12.5628704,2.0185688799283152


==> CSVFiles/Model/datasubsetting_spatial_experiment_no_mean.csv <==
,Included Datasets,Dataset Train Score,Dataset Validation Score,Dataset Test Score,Dataset Leave One Out Validation Scores
0,Emissions,0.33,0.28,0.3,-0.22
1,Geographic,0.17,0.13,0.19,-0.31
2,Metrological,0.03,0.02,0.01,-6.3
3,Remote Sensing,0.2,0.17,0.24,-0.82
4,Temporal,-0.06,-0.06,-0.04,-2.21
5,Transport Infrastructure,0.18,0.18,0.19,-0.2
6,Transport Use,0.2,0.11,0.09,-0.56


==> CSVFiles/Model/datasubsetting_spatial_experiment_nox_mean.csv <==
,Included Datasets,Dataset Train Score,Dataset Validation Score,Dataset Test Score,Dataset Leave One Out Validation Scores
0,Emissions,0.38,0.34,0.39,-0.24
1,Geographic,0.25,0.2,0.25,-0.4
2,Metrological,0.09,0.1,0.09,-1.52
3,Remote Sensing,0.28,0.25,0.32,-0.44
4,Temporal,-0.02,-0.01,0.0,-1.09
5,Transport Infrastructure,0.25,0.25,0.27,-0.31
6,Transport Use,0.29,0.19,0.14,-0.48


==> CSVFiles/Model/datasubsetting_spatial_experiment_o3_mean.csv <==
,Included Datasets,Dataset Train Score,Dataset Validation Score,Dataset Test Score,Dataset Leave One Out Validation Scores
0,Emissions,0.11,-0.01,-0.01,-0.26
1,Geographic,-0.02,-0.1,-0.22,-0.33
2,Metrological,0.44,0.41,0.35,0.25
3,Remote Sensing,0.14,0.11,0.05,-0.14
4,Temporal,0.11,0.04,-0.01,-0.1
5,Transport Infrastructure,-0.01,-0.04,-0.16,-0.34
6,Transport Use,0.09,0.02,-0.09,-0.31


==> CSVFiles/Model/datasubsetting_spatial_experiment_pm10_mean.csv <==
,Included Datasets,Dataset Train Score,Dataset Validation Score,Dataset Test Score,Dataset Leave One Out Validation Scores
0,Emissions,0.05,0.06,-0.02,-0.11
1,Geographic,-0.01,0.02,-0.08,-0.14
2,Metrological,0.21,0.23,0.19,0.19
3,Remote Sensing,0.01,0.01,-0.0,-0.11
4,Temporal,-0.02,-0.01,-0.06,-0.07
5,Transport Infrastructure,-0.01,0.03,-0.03,-0.16
6,Transport Use,0.01,0.03,-0.06,-0.14


==> CSVFiles/Model/datasubsetting_spatial_experiment_pm2.5_mean.csv <==
,Included Datasets,Dataset Train Score,Dataset Validation Score,Dataset Test Score,Dataset Leave One Out Validation Scores
0,Emissions,-0.03,-0.01,-0.09,-0.09
1,Geographic,-0.08,-0.03,-0.11,-0.14
2,Metrological,0.26,0.26,0.24,0.25
3,Remote Sensing,-0.05,-0.03,-0.05,-0.1
4,Temporal,-0.06,-0.03,-0.08,-0.06
5,Transport Infrastructure,-0.07,-0.02,-0.09,-0.11
6,Transport Use,-0.07,-0.03,-0.08,-0.12


==> CSVFiles/Model/datasubsetting_spatial_experiment_so2_mean.csv <==
,Included Datasets,Dataset Train Score,Dataset Validation Score,Dataset Test Score,Dataset Leave One Out Validation Scores
0,Emissions,0.22,0.27,0.13,-0.25
1,Geographic,0.16,0.22,0.13,-0.24
2,Metrological,-0.02,0.04,0.03,-0.3
3,Remote Sensing,0.16,0.24,0.13,-0.39
4,Temporal,-0.06,0.0,0.0,-0.27
5,Transport Infrastructure,0.16,0.24,0.12,-0.18
6,Transport Use,0.18,0.22,0.12,-0.24


==> CSVFiles/Model/model_parameters_mean.csv <==
Pollution Variable,Number of Trees,Max Number of Leaves Per Tree,L2 Regularization,Minimum Number of Data Points Per Leaf,alpha
NO,180,2274,0.25,3918,
NO₂,730,2274,0.25,3915,
NOₓ,980,3651,5.0,6595,
O₃,350,2274,0.25,3057,
PM₁₀,190,3119,0.0,2799,
PM₂₅,240,3695,0.05,5923,
SO₂,30,2680,0.25,431,


==> CSVFiles/Model/spatial_experiment_LOOV_datasetSubset_Forecasting_results_modelType_mean_LOOV.csv <==
,Pollutant Name,Max,Min,Mean,Median
0,NO,0.51,-2.96,-0.05,0.16
1,NO₂,0.67,-2.3,0.11,0.29
2,NOₓ,0.6,-3.43,0.02,0.21
3,O₃,0.78,-2.81,0.39,0.56
4,PM₁₀,0.53,-0.17,0.32,0.33
5,PM₂₅,0.56,0.17,0.42,0.42
6,SO₂,0.08,-1.75,-0.15,-0.03


==> CSVFiles/Model/spatial_experiment_LOOV_datasetSubset_Global_results_modelType_mean_LOOV.csv <==
,Pollutant Name,Max,Min,Mean,Median
0,NO,0.51,-81.79,-1.88,0.09
1,NO₂,0.58,-7.16,-0.1,0.23
2,NOₓ,0.62,-26.48,-0.72,0.13
3,O₃,0.78,-1.46,0.47,0.6
4,PM₁₀,0.58,-0.05,0.38,0.4
5,PM₂₅,0.62,0.17,0.47,0.48
6,SO₂,0.09,-1.74,-0.48,-0.17


==> CSVFiles/Model/spatial_experiment_overview_datasetSubset_Emissions_results_modelType_mean_LOOV.csv <==
Dataset Train Score,Dataset Validation Score,Dataset Test Score,Pollutant Name
0.46,0.42,0.42,NO₂
0.38,0.34,0.39,NOₓ
0.33,0.28,0.3,NO
0.11,-0.01,-0.01,O₃
0.22,0.27,0.13,SO₂
0.05,0.06,-0.02,PM₁₀
-0.03,-0.01,-0.09,PM₂₅


==> CSVFiles/Model/spatial_experiment_overview_datasetSubset_Forecasting_results_modelType_mean_LOOV.csv <==
Dataset Train Score,Dataset Validation Score,Dataset Test Score,Pollutant Name
0.83,0.77,0.76,NO₂
0.8,0.74,0.73,NOₓ
0.69,0.63,0.59,NO
0.79,0.69,0.66,O₃
0.37,0.38,0.25,SO₂
0.51,0.38,0.33,PM₁₀
0.52,0.35,0.31,PM₂₅


==> CSVFiles/Model/spatial_experiment_overview_datasetSubset_Geographic_results_modelType_mean_LOOV.csv <==
Dataset Train Score,Dataset Validation Score,Dataset Test Score,Pollutant Name
0.31,0.25,0.29,NO₂
0.25,0.2,0.25,NOₓ
0.17,0.13,0.19,NO
-0.02,-0.1,-0.22,O₃
0.16,0.22,0.13,SO₂
-0.01,0.02,-0.08,PM₁₀
-0.08,-0.03,-0.11,PM₂₅


==> CSVFiles/Model/spatial_experiment_overview_datasetSubset_Global_results_modelType_mean_LOOV.csv <==
Dataset Train Score,Dataset Validation Score,Dataset Test Score,Pollutant Name
0.76,0.68,0.7,NO₂
0.73,0.65,0.68,NOₓ
0.46,0.43,0.4,NO
0.77,0.66,0.62,O₃
0.28,0.37,0.25,SO₂
0.49,0.35,0.31,PM₁₀
0.53,0.35,0.3,PM₂₅


==> CSVFiles/Model/spatial_experiment_overview_datasetSubset_Metrological_results_modelType_mean_LOOV.csv <==
Dataset Train Score,Dataset Validation Score,Dataset Test Score,Pollutant Name
0.15,0.17,0.14,NO₂
0.09,0.1,0.09,NOₓ
0.03,0.02,0.01,NO
0.44,0.41,0.35,O₃
-0.02,0.04,0.03,SO₂
0.21,0.23,0.19,PM₁₀
0.26,0.26,0.24,PM₂₅


==> CSVFiles/Model/spatial_experiment_overview_datasetSubset_Remote_Sensing_results_modelType_mean_LOOV.csv <==
Dataset Train Score,Dataset Validation Score,Dataset Test Score,Pollutant Name
0.35,0.31,0.36,NO₂
0.28,0.25,0.32,NOₓ
0.2,0.17,0.24,NO
0.14,0.11,0.05,O₃
0.16,0.24,0.13,SO₂
0.01,0.01,-0.0,PM₁₀
-0.05,-0.03,-0.05,PM₂₅


==> CSVFiles/Model/spatial_experiment_overview_datasetSubset_Temporal_results_modelType_mean_LOOV.csv <==
Dataset Train Score,Dataset Validation Score,Dataset Test Score,Pollutant Name
-0.0,0.03,0.02,NO₂
-0.02,-0.01,0.0,NOₓ
-0.06,-0.06,-0.04,NO
0.11,0.04,-0.01,O₃
-0.06,0.0,0.0,SO₂
-0.02,-0.01,-0.06,PM₁₀
-0.06,-0.03,-0.08,PM₂₅


==> CSVFiles/Model/spatial_experiment_overview_datasetSubset_Transport_Infrastructure_results_modelType_mean_LOOV.csv <==
Dataset Train Score,Dataset Validation Score,Dataset Test Score,Pollutant Name
0.32,0.29,0.29,NO₂
0.25,0.25,0.27,NOₓ
0.18,0.18,0.19,NO
-0.01,-0.04,-0.16,O₃
0.16,0.24,0.12,SO₂
-0.01,0.03,-0.03,PM₁₀
-0.07,-0.02,-0.09,PM₂₅


==> CSVFiles/Model/spatial_experiment_overview_datasetSubset_Transport_Use_results_modelType_mean_LOOV.csv <==
Dataset Train Score,Dataset Validation Score,Dataset Test Score,Pollutant Name
0.35,0.23,0.16,NO₂
0.29,0.19,0.14,NOₓ
0.2,0.11,0.09,NO
0.09,0.02,-0.09,O₃
0.18,0.22,0.12,SO₂
0.01,0.03,-0.06,PM₁₀
-0.07,-0.03,-0.08,PM₂₅


==> CSVFiles/Model/temporal_experiment_datasetSubset_Forecasting_results_modelType_mean.csv <==
Pollutant Name,Dataset Train Score,Dataset Validation Score,Dataset Test Score
NO₂,0.83,0.77,0.76
NOₓ,0.81,0.75,0.73
NO,0.69,0.64,0.6
O₃,0.78,0.69,0.66
SO₂,0.36,0.39,0.26
PM₁₀,0.5,0.38,0.33
PM₂₅,0.55,0.34,0.31


==> CSVFiles/Model/temporal_experiment_datasetSubset_Global_results_modelType_mean.csv <==
Pollutant Name,Dataset Train Score,Dataset Validation Score,Dataset Test Score
NO₂,0.78,0.69,0.71
NOₓ,0.76,0.67,0.68
NO,0.43,0.41,0.34
O₃,0.77,0.66,0.63
SO₂,0.29,0.39,0.24
PM₁₀,0.5,0.35,0.31
PM₂₅,0.59,0.36,0.29


==> CSVFiles/SpatialMicrosimulation/spatial_microsimulation_TAE_Number_Of_Individuals.csv <==
,Total Absolute Error,Number of Individuals
0,0.27990631699400687,1121539
1,0.2037852545313935,2243034
2,0.14087508732804943,5097754
3,0.1005629832645434,11215191
4,0.08106448629850194,56075912

